Machine Learning Research Has Outpaced Its Communication Norms and NeurIPS Should Act

Machine learning research has grown exponentially while its communication norms have not. We argue NeurIPS should adopt explicit, measurable writing standards. We analyze 2.8 million arXiv papers (1991-2025), 24,772 NeurIPS papers (1987-2024), and 24.5 million PubMed papers (1990-2025), applying classical readability scores, the Hohmann writing style suite (including sensational language), acronym density and reuse, an LLM as judge readability protocol, and citations from OpenAlex and Semantic Scholar. Four patterns emerge. First, NeurIPS abstracts score harder to read on every classical readability metric: Flesch Reading Ease falls from about 24 in 1987 to 13 in 2024, and sensational language rises by about 50 percent in NeurIPS abstracts between 2015 and 2024. Second, acronym density in NeurIPS titles has grown from 0.33 per 100 words in 1987 to 3.21 in 2024, and about 89 percent of NeurIPS acronyms are used fewer than ten times, ten points above the science-wide baseline. Third, more readable NeurIPS papers tend to receive more citations, suggesting readability and impact are correlated and that less readable papers risk remaining fragmented. LLM as judge scores rate NeurIPS abstracts as roughly stable from 1987 to 2022, with early signs of improvement thereafter, a pattern that disagrees with every classical readability metric and raises a design question for enforcement: is the target reader a human or an LLM? Lastly, NeurIPS volume has grown roughly 50-fold between 1987 and 2024. Assuming the goal is to optimise for human readers, we propose seven standards NeurIPS could pilot at NeurIPS 2027: an acronym budget with a venue-approved term list, a human readability threshold, stricter citation standards, standalone visual elements, a plain language summary, a pre-registered acronym glossary, and open source audit tooling.

==> data/pgfplots/acronyms_abstract.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.5804233333333334,nan,nan,nan
1988,0.9793819148936168,nan,nan,nan
1989,0.9965108910891088,nan,nan,nan
1990,1.0367720279720278,nan,nan,2.5491880135282163
1991,1.4676520833333333,nan,0.9793215686274509,2.6340525152875016
1992,1.5797031496062992,nan,1.0737587819132575,2.746759302469422
1993,1.588262658227848,1.2433500000000002,1.117928386809269,2.842311886027793
1994,1.413082142857143,1.7148,1.172099463913432,2.9360572695412257
1995,1.4218519736842106,1.2092518518518518,1.187994324928676,3.013074838248113
1996,1.1194368421052632,0.7016964285714286,1.2714159982315416,3.053679899423509
1997,0.7970933333333333,1.621621052631579,1.3378172040816325,3.1091052766746956
1998,1.662335761589404,0.9412259740259741,1.382930939134767,3.149307782700233
1999,1.2390613333333331,1.3253072916666666,1.4321845897361554,3.1652479662545385
2000,1.2608065789473684,1.2260193133047208,1.434667917627677,3.1376683469393285
2001,1.3340817258883249,1.3078737991266376,1.5097893780339806,3.16915054323317
2002,0.9175830917874396,0.7513221153846155,1.4553532655335748,3.1903990068534087
2003,1.398250505050505,1.4862703703703704,1.4487515303126994,3.2476715275859056
2004,1.337127536231884,1.3298118081180812,1.442090339365474,3.2939475607570587
2005,1.1133420289855074,1.4641470817120623,1.3970114912167675,3.327200353983021
2006,1.1983676470588236,1.298304347826087,1.3846400481106547,3.346846975996356
2007,1.2900917050691243,1.3305587686567164,1.3984050183309737,3.402774813541245
2008,1.3621108,1.1942731741573034,1.4085401426116837,3.4364225964675477
2009,1.4406263358778626,1.1423636636636636,1.4324490656429454,3.461895542081869
2010,1.3070654109589042,1.4131361702127658,1.428216064753538,3.5412940195835683
2011,1.2527699346405228,1.477482606263982,1.4395167923620025,3.627052742828528
2012,1.4128910081743868,1.5850742251223493,1.4400192489299337,3.677222932960016
2013,1.1893933333333333,1.428324960254372,1.4373793147999139,3.755566439439432
2014,1.4587781021897812,1.6181152881139698,1.4183126868003404,3.79866142959664
2015,1.5600712158808934,1.6480918965517242,1.4438545561172902,3.8678168327445457
2016,1.5109485915492955,1.682223139093993,1.465962840694693,3.9067257464606344
2017,1.6171613569321537,1.8014379231595918,1.5004198724144597,3.976259808306845
2018,1.5703501984126984,1.870470941008733,1.5600242565795042,4.022158132595125
2019,1.707658654519972,1.9481379813538708,1.5960573429010438,4.0913442337782575
2020,1.8940373024236037,2.0423826600243893,1.6927811993876443,4.149184646888515
2021,2.078749657240788,2.2303528818575002,1.7411216109049448,4.230440224919544
2022,2.256876040931546,2.3523656329127167,1.8130501120336462,4.236729376200795
2023,2.4085019491525426,2.614033434875812,1.871248602215151,4.245990989988195
2024,2.7952135177336603,2.922673476095862,1.9840482876396197,4.299385319105602
2025,nan,3.127039717836545,2.1286612928498205,4.409916250733114
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/acronyms_title.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.3253966666666666,nan,nan,nan
1988,1.2945744680851063,nan,nan,nan
1989,1.3062950495049506,nan,nan,nan
1990,2.122788111888112,nan,nan,1.571236939873658
1991,1.5183909722222222,nan,1.3519415032679736,1.6513075092047276
1992,1.2101976377952757,nan,1.8669141187326976,1.7169413701659169
1993,1.262454430379747,2.38095,1.8494579322638147,1.80152525541018
1994,1.3656278571428573,1.7857142857142858,2.006785565372779,1.901537678429282
1995,1.8824473684210528,2.0588555555555557,1.9848326702135863,1.935643545379088
1996,2.3411500000000003,0.7936500000000001,2.2957173561548663,1.995712126058546
1997,1.333622,1.6541368421052631,2.406114806122449,2.0327429776707246
1998,2.2217192052980135,0.9815792207792207,2.4249978950427638,2.0832671638930194
1999,1.6980746666666666,2.1073197916666664,2.5860019933314002,2.09794128894848
2000,1.0305355263157896,2.3433321888412015,2.564674072487644,2.070389375661089
2001,1.8765979695431472,2.0332563318777295,2.6497063046116502,2.090793356019884
2002,1.598677777777778,0.8880201923076924,2.5535878322652548,2.0843580285990355
2003,2.0231833333333333,2.0243,2.521631507338864,2.126718003868143
2004,1.4775130434782608,1.6646741697416974,2.4473737716995903,2.1686842543054463
2005,1.4898164251207728,1.4928392996108948,2.3050291392861744,2.189845020740557
2006,1.9251406862745095,1.9792475362318838,2.2975366663325647,2.2122551960284738
2007,2.200835483870968,1.5964507462686566,2.3309507060147374,2.2158411468868375
2008,1.7360255999999998,1.2731908707865167,2.387162719931271,2.225561467728801
2009,1.462487786259542,1.5847042042042043,2.318701148513595,2.2180184625468193
2010,1.275948287671233,1.922398239178283,2.263332002967143,2.2384900524268767
2011,1.4282679738562092,1.9365895973154363,2.267150399818143,2.274441803991702
2012,1.207385013623978,2.0173340946166394,2.2149195494070177,2.3007071069559615
2013,1.295926388888889,1.7473628435157846,2.1464471242222647,2.2890055670054688
2014,1.422827493917275,1.9476630023389325,2.0860249620204065,2.2921555343310045
2015,1.811583622828784,1.8253546081504701,2.0880645894843277,2.295650079243947
2016,1.582937147887324,1.9158963280782277,2.1042894277006434,2.2921325610750425
2017,1.8506190265486728,2.1273272031166037,2.1069803834930454,2.3251850030234342
2018,1.7289832341269842,2.316584245232579,2.190221602775662,2.337741379199064
2019,1.8172025928521376,2.422131201864613,2.17506676091812,2.3696456423852204
2020,2.029749262381454,2.6975235645157105,2.318585038772999,2.6175741586614176
2021,2.0481763067694945,2.890711996357842,2.3534616721980552,2.757595643922768
2022,2.5414521524347213,2.9898543599723775,2.4092535071244696,2.7069169449228037
2023,2.677870338983051,3.411919333365569,2.461060433880065,2.616114532148778
2024,3.2135615659156818,4.040284645669291,2.605444606295578,2.5275087829496634
2025,nan,4.6404280210714335,2.830673777118425,2.5856175545582687
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/active_narration.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.4888888888888889,nan,nan,nan
1988,0.5319148936170213,nan,nan,nan
1989,0.6138613861386139,nan,nan,nan
1990,0.6013986013986014,nan,nan,0.2564668077964357
1991,0.6111111111111112,nan,0.7156862745098039,0.2692171348925645
1992,0.6692913385826772,nan,0.6653337434635497,0.2866508945276863
1993,0.6392405063291139,0.8333333333333334,0.6528520499108734,0.3059879811400983
1994,0.7214285714285714,0.7857142857142857,0.6534299612826368,0.3226620946508134
1995,0.6381578947368421,0.6296296296296297,0.6689027681394094,0.3400661941161557
1996,0.7302631578947368,0.7142857142857143,0.6723931030126951,0.3553167356471056
1997,0.8066666666666666,0.6842105263157895,0.6848469387755102,0.3655588828852288
1998,0.7814569536423841,0.6493506493506493,0.6820974840156108,0.3722272545994726
1999,0.7733333333333333,0.625,0.6873369092490577,0.3810395358219227
2000,0.8486842105263158,0.6824034334763949,0.6957495881383855,0.3873098098776816
2001,0.8934010152284264,0.5851528384279476,0.7065837378640777,0.3866933790865596
2002,0.893719806763285,0.6057692307692307,0.7176372248537197,0.3945366976132605
2003,0.9090909090909092,0.6157407407407407,0.7298532227185706,0.402695420335853
2004,0.9082125603864736,0.6162361623616236,0.7331583552055994,0.4127065302911094
2005,0.9033816425120772,0.7003891050583657,0.7525447751578405,0.4223505693226921
2006,0.965686274509804,0.6782608695652174,0.7624536433797735,0.429878707864301
2007,0.935483870967742,0.6026119402985075,0.7669788377073578,0.4363337133610386
2008,0.94,0.6292134831460674,0.7775085910652921,0.4410709950881735
2009,0.9541984732824428,0.7157157157157157,0.789079602779276,0.4465838620436164
2010,0.952054794520548,0.6749816581071166,0.7975506523351709,0.4550050058516945
2011,0.9477124183006536,0.7488814317673378,0.8054797817715019,0.4622676872451534
2012,0.9618528610354224,0.7703099510603589,0.8102701840882054,0.4706745904945495
2013,0.9722222222222222,0.7342720872132636,0.8141029273434047,0.4810026170053452
2014,0.975669099756691,0.7726982776950883,0.8240009481430403,0.48552978121123
2015,0.9602977667493796,0.8307210031347962,0.8335187057633974,0.4920158623161777
2016,0.9788732394366196,0.8540211534623827,0.8386918871849451,0.4978700582954362
2017,0.957227138643068,0.8713729177861365,0.8442830447469921,0.507107992386685
2018,0.9831349206349206,0.8849135626448048,0.8446136921384446,0.505264272531994
2019,0.9782761037140856,0.8962977975949196,0.8469879136371556,0.5060732307292085
2020,0.982086406743941,0.8977971510858567,0.8509528714911151,0.5135619571416452
2021,0.9820051413881749,0.8966082403824266,0.8557651108577404,0.5183757943303671
2022,0.9844742413549752,0.9024002343733651,0.8580762118849933,0.5100479700156507
2023,0.9827683615819208,0.8960881968957014,0.859962033787198,0.5091982064893505
2024,0.972786080749498,0.8851767360855594,0.8555894027508538,0.4895508824197631
2025,nan,0.8890419460801381,0.8589133460573581,0.4582356657971906
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/hedging.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.4803566666666667,nan,nan,nan
1988,0.442531914893617,nan,nan,nan
1989,0.4303514851485148,nan,nan,nan
1990,0.3710167832167832,nan,nan,0.6487934370440341
1991,0.3301298611111111,nan,0.32833562091503266,0.6449301963406676
1992,0.4144952755905512,nan,0.4759601968625038,0.6460522529418131
1993,0.4269955696202531,0.38535,0.4874078877005347,0.6368748029155331
1994,0.3844135714285714,0.4428785714285714,0.4882705251662861,0.6352633762079883
1995,0.3918230263157894,0.5166962962962963,0.48026004317989046,0.6350393073581047
1996,0.4575611842105263,0.5673821428571428,0.47135911071812037,0.6393630894983555
1997,0.392116,0.4012421052631579,0.47081435714285713,0.6372235791940629
1998,0.2477701986754966,0.3350753246753247,0.49029314124387613,0.63342100253199
1999,0.4429346666666667,0.474484375,0.4824250724847782,0.6288236927193336
2000,0.3320072368421052,0.40841587982832617,0.4820105535420099,0.6250446258577201
2001,0.4591126903553299,0.5635729257641922,0.4787776516990291,0.6184268879685256
2002,0.3662024154589371,0.44473317307692295,0.46803079966564504,0.6166757931724907
2003,0.3527989898989899,0.5205129629629629,0.4730497715379706,0.612501777267693
2004,0.3217405797101449,0.41658191881918816,0.4577837040106828,0.6067674530116268
2005,0.3510888888888889,0.4074260700389105,0.44819623330326847,0.602175307039583
2006,0.3814401960784314,0.45756202898550724,0.4473960890047108,0.6025359655116506
2007,0.3396387096774193,0.44664048507462684,0.43284647174126095,0.5986700057004155
2008,0.393186,0.4252179775280899,0.43382003092783505,0.5957869496576528
2009,0.3775515267175572,0.3893262262262262,0.42879494431929943,0.5899665620359724
2010,0.4144342465753424,0.351151724137931,0.415896613965936,0.5890661767442433
2011,0.4068673202614379,0.3553973713646532,0.4036271782734274,0.5848416590600186
2012,0.3445297002724796,0.34726003262642735,0.3957660043906447,0.5808056776811017
2013,0.2887002777777778,0.4036498977969566,0.3912627367204234,0.5813374971890052
2014,0.2751155717761557,0.3360055709121837,0.38661727882947433,0.5781622047031729
2015,0.3176555831265508,0.3166028056426332,0.3802676622851365,0.577367948584994
2016,0.2915551056338028,0.318817391738176,0.3771480150936094,0.5730554738629774
2017,0.3128952802359882,0.3070621305749596,0.3732909171246306,0.5735663921664896
2018,0.3490479166666667,0.305409280876849,0.37142486333248703,0.5647404712633246
2019,0.2805723896285914,0.3052324246723415,0.36648705270161097,0.5582925808074433
2020,0.3196152265542676,0.3139559326431592,0.3666659570206312,0.5566486794173898
2021,0.3358426306769494,0.3139866924652856,0.36153010188890256,0.5492192255846167
2022,0.3407283697953422,0.3161676041601272,0.35877412929190383,0.5318298687675871
2023,0.320374011299435,0.33356984671921086,0.3614464430575092,0.5298843774695771
2024,0.3051583983939326,0.3275440172198101,0.35975127050063077,0.5284626823531487
2025,nan,0.29154297543179786,0.34446889225973676,0.5232481947410204
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/llm_scores_model_avg_ascb.csv <==
year,avg_z,std_z,n_models
1987,0.289315,1.518682,6
1988,1.146188,0.609159,6
1989,0.531733,0.932781,6
1990,-0.604292,0.391136,6
1991,0.379826,0.862534,6
1992,-0.037329,0.911892,6
1993,0.981853,0.709486,6
1994,0.228666,0.664196,6
1995,0.241581,1.223891,6
1996,-0.705017,0.499868,6
1997,0.022959,0.480152,6
1998,-0.661676,1.127781,6
1999,-1.111967,0.516897,6
2000,-0.180894,0.74278,6
2001,-1.124553,0.28754,6
2002,-1.366297,0.821827,6
2003,0.338599,1.050387,6
2004,-0.409107,0.603687,6
2005,-0.361576,0.765286,6
2006,0.002775,0.285635,6
2007,-0.523727,0.828441,6
2008,0.240192,0.603037,6
2009,0.096264,0.235582,6
2010,-0.124119,0.886818,6
2011,-0.262207,0.788023,6
2012,-0.538772,0.969679,6
2013,-0.566756,0.473748,6
2014,-1.058728,0.705402,6
2015,-0.513332,0.81269,6
2016,0.078087,0.586997,6
2017,0.792303,0.78719,6
2018,1.059753,0.278029,6
2019,0.466825,0.658518,6
2020,0.781843,0.680101,6
2021,0.914109,0.796753,6
2022,1.557477,0.818037,6
2023,2.950568,0.83886,6
2024,3.984152,1.040218,6


==> data/pgfplots/llm_scores_model_avg_own_reasoning.csv <==
year,avg_z,std_z,n_models
1987,0.65503,0.733591,6
1988,0.449428,1.466607,6
1989,0.731501,1.010218,6
1990,0.568678,1.289352,6
1991,0.846159,1.004494,6
1992,0.111022,0.931452,6
1993,0.916385,0.986948,6
1994,0.579578,0.676814,6
1995,0.063315,0.901401,6
1996,-0.387716,0.980376,6
1997,0.288976,0.641192,6
1998,-0.556522,0.536633,6
1999,-0.19541,1.137555,6
2000,-0.173395,0.388946,6
2001,-0.997325,0.555583,6
2002,-1.0586,1.058219,6
2003,0.156201,1.064979,6
2004,-0.163863,0.471865,6
2005,0.112889,1.01773,6
2006,0.329247,0.839314,6
2007,-0.322866,0.550182,6
2008,-0.173089,1.117882,6
2009,-0.351018,0.609078,6
2010,-0.30905,0.555791,6
2011,-0.463503,0.84667,6
2012,-0.974068,0.709642,6
2013,-1.116059,0.660854,6
2014,-1.122655,0.700643,6
2015,-0.647887,0.871226,6
2016,-0.300222,0.556603,6
2017,0.479516,0.821789,6
2018,0.668962,0.300642,6
2019,0.204976,0.656892,6
2020,0.481653,0.737496,6
2021,0.515374,1.004138,6
2022,1.154357,0.788765,6
2023,2.363262,0.90473,6
2024,3.263079,0.91229,6


==> data/pgfplots/llm_scores_model_avg_simple.csv <==
year,avg_z,std_z,n_models
1987,-0.046759,1.798515,6
1988,0.290737,1.343519,6
1989,-0.114429,0.622502,6
1990,0.060306,1.478095,6
1991,0.399832,1.111821,6
1992,-0.617145,0.81586,6
1993,0.511881,0.87535,6
1994,0.049014,0.706454,6
1995,-0.412118,1.256888,6
1996,-0.240519,0.93799,6
1997,0.239031,0.841715,6
1998,-1.15792,0.460129,6
1999,0.020169,0.814495,6
2000,-0.151609,0.502473,6
2001,-0.818956,0.276362,6
2002,-1.491599,0.60618,6
2003,0.014378,0.842354,6
2004,0.024146,0.763977,6
2005,-0.060394,0.539543,6
2006,0.581736,0.658047,6
2007,-0.048893,0.623876,6
2008,0.063889,0.783694,6
2009,0.044797,0.240331,6
2010,0.132541,0.442727,6
2011,-0.226194,0.833843,6
2012,-0.372969,0.708211,6
2013,-0.719257,0.807059,6
2014,-0.660537,0.747927,6
2015,-0.407371,0.952921,6
2016,0.080065,0.630241,6
2017,0.919229,0.56865,6
2018,0.84911,0.611407,6
2019,0.528371,0.814896,6
2020,0.61098,0.821918,6
2021,0.793654,1.336635,6
2022,1.3328,1.247021,6
2023,2.513952,1.150407,6
2024,3.29702,1.470286,6


==> data/pgfplots/noun_chunks.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,1.04309,nan,nan,nan
1988,0.9531670212765958,nan,nan,nan
1989,1.1067148514851486,nan,nan,nan
1990,1.1442972027972027,nan,nan,nan
1991,1.1568875,nan,0.8118483660130719,nan
1992,1.1983141732283464,nan,0.835902860658259,nan
1993,1.07575,1.1012833333333334,0.8771679144385026,nan
1994,1.271628571428571,0.9282714285714284,0.8919188722327013,nan
1995,1.234778289473684,0.9639555555555556,0.939737566504742,nan
1996,1.1306625,0.8103821428571428,0.9880017684582834,nan
1997,1.1005226666666663,0.6562315789473685,1.0087260459183673,nan
1998,1.194217880794702,0.9474337662337662,0.9991104749647097,nan
1999,1.0363593333333334,1.0538260416666667,1.016209644099739,nan
2000,1.0991210526315789,0.9884776824034335,1.0129922141680394,nan
2001,1.1016837563451776,1.099622270742358,1.0029857372572815,nan
2002,1.1788966183574878,0.7100658653846152,0.9844268570632487,nan
2003,1.1841030303030304,0.8251916666666667,0.9759511525207402,nan
2004,1.0199135265700483,0.9817380073800738,0.9741467030436984,nan
2005,1.0340830917874395,0.971768093385214,0.9718195893999915,nan
2006,0.9715995098039216,0.9729513043478262,0.9563930660519194,nan
2007,1.0573843317972351,0.8805649253731344,0.9413217376311299,nan
2008,0.9004443999999999,1.0212488764044942,0.9420115945017182,nan
2009,0.8725958015267176,0.954971971971972,0.9321322107300358,nan
2010,1.0452684931506848,1.115171680117388,0.9375530885924978,nan
2011,0.9725251633986928,0.983542058165548,0.9277940909820284,nan
2012,0.929532970027248,1.0300511582381728,0.9266118522879183,nan
2013,0.8343447222222222,0.9885477856007268,0.9368849904235185,nan
2014,0.9196829683698298,1.0875935998298958,0.9262337097173887,nan
2015,0.8982143920595533,1.0962271943573667,0.9211045197168857,nan
2016,0.8626779929577465,1.1652835461983635,0.9350098476125974,nan
2017,0.9494505899705016,1.1679636552928532,0.9469531164563254,nan
2018,0.9337329365079364,1.184924719301372,0.9585413302868748,nan
2019,0.9322016117729502,1.1938959566274827,0.978404288045114,nan
2020,0.9152937829293992,1.1867571754754678,0.9986643996623459,nan
2021,0.9551208654670096,1.2167153653539724,1.0122959665647535,nan
2022,1.048950388143966,1.2373044823906083,1.0144112548493527,nan
2023,1.101288615819209,1.2246032300178908,1.01433933804952,nan
2024,1.1366470509681728,1.2102571234086394,1.0404087756546354,nan
2025,nan,1.2956131136373958,1.103464284106915,nan


==> data/pgfplots/nouns.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,30.02136888888889,nan,nan,nan
1988,29.01276489361702,nan,nan,nan
1989,30.24361683168317,nan,nan,nan
1990,30.167197902097904,nan,nan,nan
1991,29.811821527777777,nan,27.483704575163394,nan
1992,30.312382677165353,nan,27.138445924330977,nan
1993,29.25446012658228,31.33071666666667,27.467799480095067,nan
1994,30.327962857142857,28.839842857142855,27.575790668122703,nan
1995,30.019213157894736,30.25333703703704,27.803890963065772,nan
1996,29.583136184210527,29.881857142857143,27.95946790248216,nan
1997,29.948568,28.074600000000004,28.08275987244898,nan
1998,29.728278145695366,29.83996363636364,27.968916524121898,nan
1999,29.324388,29.359042708333337,27.996845687155698,nan
2000,29.262384210526317,29.648637339055792,28.02760632948929,nan
2001,29.013873604060915,30.117375109170304,27.936434165655342,nan
2002,29.580786473429953,29.406966826923078,27.951835695179714,nan
2003,29.28278585858586,29.73626898148148,27.915228536056155,nan
2004,29.201691787439614,29.22519225092251,27.9168177464659,nan
2005,29.739480193236716,28.72922840466926,27.892921650989994,nan
2006,29.175582843137256,29.643482318840576,27.867189934850156,nan
2007,28.865211981566823,29.17574962686567,27.87821985916004,nan
2008,29.0311768,29.37460280898876,27.8428475395189,nan
2009,29.19085038167939,29.36503133133133,27.827068912402044,nan
2010,29.546436301369862,29.706058767424803,27.851184364318648,nan
2011,29.06737843137255,29.401241275167784,27.82875401422764,nan
2012,29.08098855585831,29.37491647634584,27.869661255626283,nan
2013,28.825981666666667,29.53693286395639,27.958250730419213,nan
2014,28.96717396593674,29.733497916223683,27.945348674215893,nan
2015,28.930357071960294,29.867746081504702,27.934980349848335,nan
2016,28.736954225352115,30.197972570345243,28.02141792172609,nan
2017,28.962787168141595,30.206868545137024,28.081283652297184,nan
2018,29.174699206349207,30.333614538406703,28.226630644833712,nan
2019,28.909514996496146,30.2877869679773,28.348642362464158,nan
2020,28.993149631190725,30.290494465634,28.489874813288694,nan
2021,29.156290916880888,30.392318274527657,28.591255269827666,nan
2022,29.189162138320395,30.43659983886831,28.562744685834453,nan
2023,29.77589081920904,30.65362046967426,28.72274838165604,nan
2024,30.09698259514801,30.94955453307822,29.061989167051294,nan
2025,nan,31.592311831489077,29.579030760191028,nan


==> data/pgfplots/np_density.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.2682756015464278,nan,nan,nan
1988,0.2679067932673348,nan,nan,nan
1989,0.2690741199745127,nan,nan,nan
1990,0.2698205678477847,nan,nan,nan
1991,0.2656767568476825,nan,0.2563493748517364,nan
1992,0.2685409215616151,nan,0.253246770089953,nan
1993,0.2684258694176302,0.2718551108008266,0.25347699160284215,nan
1994,0.2694591499491805,0.270174216849293,0.254155634749099,nan
1995,0.264777037774296,0.276262586131077,0.2541979452782259,nan
1996,0.2647725531407843,0.278243469823041,0.25559349104312273,nan
1997,0.2688768481290686,0.2769932528542373,0.2571508508691294,nan
1998,0.2711815282608495,0.2807603129358602,0.2573596197920907,nan
1999,0.2666929309807537,0.27481766040680655,0.25792022941822806,nan
2000,0.2677125060251459,0.27735504310834613,0.2588518694071258,nan
2001,0.2692808809233694,0.2780422428347028,0.2587912986560691,nan
2002,0.2701150396256369,0.28227243745943337,0.2600450683647642,nan
2003,0.2693279528789318,0.2816237228719217,0.26005582578204167,nan
2004,0.2679731209365631,0.27458265993831077,0.2604545347843239,nan
2005,0.2723089175517592,0.27325233764154516,0.26092442784309533,nan
2006,0.2700640891025228,0.2807351974106576,0.2612793509601826,nan
2007,0.2697214814940909,0.2753144005920698,0.26185535247916963,nan
2008,0.2707723309578799,0.27313571570091266,0.2615679360523477,nan
2009,0.2719473628314291,0.27615602279186446,0.2620169290197978,nan
2010,0.2701673738328171,0.2735613930514825,0.26236056297628496,nan
2011,0.2698697560200709,0.27438217594364617,0.26241769876951165,nan
2012,0.2667241193265841,0.2739585487305493,0.26275864064296,nan
2013,0.2700752188364733,0.2753123286044906,0.26260471265106056,nan
2014,0.2703664770559354,0.27309079736289643,0.2616843178760491,nan
2015,0.2708720704492338,0.27203975784309514,0.2613914114314113,nan
2016,0.2703456213065043,0.2708391118629084,0.26125324547286555,nan
2017,0.2701293469463764,0.27017728805285735,0.2611143897769105,nan
2018,0.2696524460143924,0.2700553030975818,0.2614049974560258,nan
2019,0.2684088088578854,0.2692523847168991,0.26143226501574907,nan
2020,0.2680952514542678,0.269269521504547,0.26152962359961557,nan
2021,0.2677713117917968,0.2689078871191726,0.26130378878571286,nan
2022,0.2666634130557945,0.2684081997713424,0.26115578171862763,nan
2023,0.2691356455963904,0.2712166499653307,0.26239281630747635,nan
2024,0.2712052151924379,0.2740758705015622,0.26375004955640335,nan
2025,nan,0.27495857710714716,0.26439407102838847,nan


==> data/pgfplots/numbers.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,1.391701111111111,nan,nan,nan
1988,1.2190053191489365,nan,nan,nan
1989,1.6421,nan,nan,nan
1990,1.7027293706293705,nan,nan,nan
1991,1.5087881944444446,nan,2.305230718954248,nan
1992,1.245692125984252,nan,2.2185239003383574,nan
1993,1.4553696202531643,0.3647333333333333,2.161978550207962,nan
1994,1.5178442857142858,0.4200571428571428,2.1087537476422114,nan
1995,1.4342210526315788,0.8511407407407406,2.080284455239417,nan
1996,1.371713157894737,0.6836714285714286,2.1220473883660707,nan
1997,1.208458,1.000121052631579,2.1281828163265306,nan
1998,1.2791993377483444,0.6102155844155844,2.072709557419248,nan
1999,1.0583106666666666,1.1017489583333333,2.077106875181212,nan
2000,0.9611881578947368,1.03566008583691,2.087336556836903,nan
2001,1.337056345177665,1.0019152838427947,2.1049494872572816,nan
2002,0.9607903381642512,0.9711024038461538,2.0555723767066034,nan
2003,0.9628388888888888,0.8231351851851852,2.0407263867262286,nan
2004,0.9729144927536232,0.7866380073800738,2.0411538909609983,nan
2005,0.91573961352657,0.9810758754863814,2.0170926534381306,nan
2006,0.9574245098039216,0.7821915942028986,1.985955459556981,nan
2007,0.80946866359447,1.0618147388059702,1.9247726378452938,nan
2008,0.6902716,0.8372901685393259,1.9157040824742269,nan
2009,0.7746335877862596,0.8375702702702703,1.8934160220819187,nan
2010,0.591347602739726,0.8511266324284665,1.8808111544223525,nan
2011,0.6897513071895425,0.8248708053691275,1.8823717640136928,nan
2012,0.5992514986376022,0.83566088091354,1.85417305272453,nan
2013,0.7213575,0.87024898932546,1.8214654034022009,nan
2014,0.7080630170316301,0.8741901552200724,1.8078511997241764,nan
2015,0.697810918114144,0.8966855015673981,1.8165331132457028,nan
2016,0.6985346830985916,0.9229186389942128,1.7998282414977504,nan
2017,0.7049936578171092,0.9733836512627619,1.7696534073439931,nan
2018,0.7171890873015873,0.9529723846016753,1.7291533621054413,nan
2019,0.778263069376314,0.9448069821645723,1.6865889622835781,nan
2020,0.7338434141201265,0.9374515295399705,1.6625112913840958,nan
2021,0.7397647814910026,0.9337866605964035,1.6486420518667528,nan
2022,0.8548749470712773,0.937547611275033,1.6349816431601465,nan
2023,0.861439011299435,0.9337227003852168,1.6057739514906517,nan
2024,0.8834324727353661,0.9306551193367185,1.5693851490815103,nan
2025,nan,1.0318262651186025,1.5836903411316603,nan


==> data/pgfplots/papers_per_year.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,90,nan,nan,nan
1988,94,nan,nan,nan
1989,101,nan,nan,nan
1990,143,nan,nan,237129.0
1991,144,nan,306.0,248227.0
1992,127,nan,3251.0,258681.0
1993,158,6.0,6732.0,265744.0
1994,140,14.0,10073.0,277619.0
1995,152,27.0,12969.0,287924.0
1996,152,28.0,15833.0,298866.0
1997,150,19.0,19600.0,307209.0
1998,151,77.0,24086.0,323440.0
1999,150,96.0,27592.0,337081.0
2000,152,233.0,30350.0,368685.0
2001,197,229.0,32960.0,385819.0
2002,207,208.0,35890.0,401532.0
2003,198,216.0,39175.0,423437.0
2004,207,271.0,43434.0,457525.0
2005,207,257.0,46566.0,491508.0
2006,204,345.0,49885.0,518060.0
2007,217,536.0,55098.0,543787.0
2008,250,712.0,58200.0,580814.0
2009,262,999.0,63038.0,614803.0
2010,292,1363.0,68753.0,650190.0
2011,306,1788.0,74784.0,698897.0
2012,367,3065.0,81537.0,763482.0
2013,360,4403.0,88237.0,809249.0
2014,411,4703.0,92813.0,852693.0
2015,403,6380.0,98900.0,887051.0
2016,568,10022.0,103355.0,917159.0
2017,678,14888.0,108633.0,940701.0
2018,1008,22444.0,118170.0,991259.0
2019,1427,29604.0,126258.0,1045219.0
2020,1898,38541.0,139788.0,1189986.0
2021,2334,43930.0,137699.0,1343763.0
2022,2834,47787.0,137905.0,1375016.0
2023,3540,62043.0,146446.0,1306639.0
2024,4493,81534.0,162495.0,1359590.0
2025,0,66061.0,119983.0,1542475.0


==> data/pgfplots/parse_depth.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,6.440480672780439,nan,nan,nan
1988,6.333971010634388,nan,nan,nan
1989,6.724542348420616,nan,nan,nan
1990,6.566007528163198,nan,nan,nan
1991,6.578194506738596,nan,7.0741748719689905,nan
1992,6.602238905014495,nan,6.935048526637766,nan
1993,6.6908086933543,6.128472222222222,6.977358441382113,nan
1994,6.792240619980682,7.168470418470418,7.03052085628084,nan
1995,6.653854288843647,7.177368927368928,7.094806914567328,nan
1996,6.74211057522007,7.078465780251494,7.103835972519403,nan
1997,7.005859540794672,7.080070368228263,7.084295459413531,nan
1998,6.804848748304101,7.3543393114821685,7.051874757899549,nan
1999,6.774859932587654,7.05145916005291,7.04963402599439,nan
2000,6.783152979952254,6.875122852325247,7.059010015124373,nan
2001,6.68201137227369,7.022195332566511,7.062064312050982,nan
2002,6.905190157607079,6.790782007789219,7.068837695344469,nan
2003,6.81194963160302,6.87645019589464,7.092196848213559,nan
2004,6.855443523197147,6.902230426400168,7.098554526675555,nan
2005,7.072507649624421,6.89338395067967,7.111488944452392,nan
2006,6.852888624577832,7.181070238372029,7.117291759534785,nan
2007,6.962536035543626,6.9131105368512085,7.1372020226921995,nan
2008,7.124328878066378,6.918515368058907,7.1441858483824685,nan
2009,7.034383036386854,6.921718286015672,7.158239832733,nan
2010,7.122378753286288,6.88764393852327,7.17771673546128,nan
2011,7.127521715757009,6.993849854007938,7.19073079772632,nan
2012,7.053937683569837,6.942907667266893,7.200411700353647,nan
2013,7.223631360923028,6.974845012738991,7.218567377249517,nan
2014,7.067254433860273,6.982069827254847,7.2436172125919605,nan
2015,7.027841651042643,6.9989184745095905,7.255598421377263,nan
2016,7.0832784439738665,6.968632967593988,7.26056519739878,nan
2017,7.065701657405198,6.960793511620408,7.248522820014358,nan
2018,7.037225662895306,6.945893967220985,7.247085270634384,nan
2019,7.063094784993873,6.922009631331755,7.240466433024335,nan
2020,7.043276707778815,6.9183572018849055,7.231975357458932,nan
2021,7.017472401919703,6.868352434135285,7.231987076013806,nan
2022,6.954561034315797,6.845993502896078,7.217126540915087,nan
2023,6.9430260238404555,6.8387356387832705,7.214299106634954,nan
2024,6.823176752316913,6.80122933263384,7.183293074079627,nan
2025,nan,6.7479968807149815,7.121405102012461,nan


==> data/pgfplots/passive_rate.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.4177495425380104,nan,nan,nan
1988,0.3559873603271189,nan,nan,nan
1989,0.3836859203323551,nan,nan,nan
1990,0.3574656972870715,nan,nan,nan
1991,0.4261294577694771,nan,0.4057500778089013,nan
1992,0.3855675798392333,nan,0.4173715914074084,nan
1993,0.3476248016689193,0.2638888888888889,0.43257951034243364,nan
1994,0.3542993943771326,0.38234126984126987,0.4319892013900248,nan
1995,0.3357385809349818,0.32280075891187,0.43403971024376914,nan
1996,0.3882088064233758,0.3476911976911977,0.4319800483920632,nan
1997,0.3265264733383489,0.2943287706445601,0.4182963912395812,nan
1998,0.3342852386276961,0.33850471318003783,0.41492674352614245,nan
1999,0.3550665152207075,0.3622313161375661,0.4160486011746686,nan
2000,0.3428283371383685,0.3543762508354783,0.40450490627941166,nan
2001,0.3271795878869959,0.27606137191290026,0.4022781880264811,nan
2002,0.3116451764578449,0.3428157913133874,0.39219809598787286,nan
2003,0.2532912634397186,0.3679622460872461,0.3875483329511179,nan
2004,0.3061056093664789,0.3577310041332181,0.38060126082262463,nan
2005,0.2835874949428744,0.33898742848159186,0.37284416996773484,nan
2006,0.295393157707383,0.355835341602605,0.3635543420536506,nan
2007,0.2609174278529117,0.3839937373985881,0.3589327573569371,nan
2008,0.2769766233766234,0.3675630705125087,0.35359992953145936,nan
2009,0.2717818441100884,0.3268866840762265,0.3500077635457026,nan
2010,0.2785454841961691,0.3312377443165928,0.3453295469205026,nan
2011,0.2422743922743922,0.326437630930626,0.3408188683774602,nan
2012,0.2633437860958296,0.30410316493154027,0.3379531323369681,nan
2013,0.2218781372948039,0.32248784886408033,0.33351671012976336,nan
2014,0.2375062218127911,0.303859682622456,0.33102514249506315,nan
2015,0.216367413948059,0.27492046380484514,0.3263804430905574,nan
2016,0.2189873164785136,0.2636418593643967,0.3241576371978856,nan
2017,0.2199567926337837,0.2581440734478098,0.31919359764191313,nan
2018,0.2039996654579987,0.2485157800011218,0.3160190637741111,nan
2019,0.2076742069734361,0.23788652208652242,0.310043261393494,nan
2020,0.1926569800647777,0.23219393345881412,0.30443373037823857,nan
2021,0.1896471922821537,0.22279790766813726,0.2997498676391988,nan
2022,0.1944081588841645,0.2149196724690226,0.2935832151640437,nan
2023,0.1662642508012647,0.1875960102070793,0.27581766229028615,nan
2024,0.1477525983144802,0.15704336192126891,0.2546030313379643,nan
2025,nan,0.1317089941287529,0.22970256728585875,nan


==> data/pgfplots/readability_ari.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,16.2944,nan,nan,nan
1988,15.568074468085106,nan,nan,nan
1989,16.553415841584158,nan,nan,nan
1990,15.840356643356644,nan,nan,16.394458843076976
1991,15.515263888888889,nan,16.32996732026143,16.376059735645196
1992,15.904787401574804,nan,16.15243684534812,16.384173708157924
1993,16.000784810126582,16.807333333333332,16.42333929103366,16.33638272548016
1994,16.11467142857143,16.050071428571428,16.345112800636056,16.38116981186446
1995,16.504861842105264,17.252259259259258,16.567090228465574,16.39268436115086
1996,16.377,16.830000000000002,16.388734386852086,16.43671748877423
1997,16.029420000000002,17.40478947368421,16.275296040868454,16.433121418968845
1998,15.931509933774834,17.218857142857143,16.25702925144593,16.481522947069006
1999,15.965553333333334,16.71020833333333,16.279255993897124,16.516426713460564
2000,15.872743421052633,16.355656652360516,16.269901359646227,16.570720924366327
2001,15.417959390862944,16.852441048034937,16.241371521448535,16.595068267762862
2002,16.562719806763287,16.28855769230769,16.263693267459384,16.655749442136617
2003,16.130984848484847,16.52146261682243,16.351296231913697,16.670840568963033
2004,16.349202898550725,16.844623616236163,16.378046321274585,16.741732377465713
2005,16.664497584541063,16.54687109375,16.422205127101314,16.777202179822098
2006,16.84532843137255,16.738771014492755,16.49103625341256,16.800759342547195
2007,16.929179723502305,16.275904672897198,16.479882006328886,16.81152994646801
2008,17.303984,16.569992947813823,16.593826140058145,16.840719851794205
2009,17.33253816793893,16.351964894684052,16.656800219155457,16.856949951447863
2010,17.3781095890411,16.415052902277736,16.728444158113124,16.858209228071793
2011,17.52804248366013,16.719395635142696,16.783488090140242,16.812567751757413
2012,17.547476839237056,16.70702316476346,16.837727425549406,16.77369153562232
2013,17.800516666666667,16.916747444923914,17.002472832619,16.733340089391522
2014,17.623973236009732,17.003168615777163,17.21774303789283,16.732731470763802
2015,17.934454094292803,17.195417529005958,17.32944685973235,16.724500940757633
2016,17.732707746478873,17.298339552983435,17.42213907143756,16.714129127010693
2017,18.00976401179941,17.34700960634153,17.51315731464771,16.736729751536355
2018,18.216396825396824,17.430092148649855,17.59193609385316,16.69829928404181
2019,18.117351086194812,17.556087263513515,17.68763948854859,16.675046459163106
2020,18.415016859852475,17.703895280350796,17.742296441245493,16.65936577405112
2021,18.565989288774635,17.81734580013658,17.862272117835897,16.683132846342694
2022,18.682011644318987,17.959102477713138,17.916394304196796,16.71724994181886
2023,18.999358757062147,18.357941911255097,18.077919170673077,16.810257068708342
2024,19.29659047407078,19.00155599573179,18.38946411492088,17.036180853786803
2025,nan,19.953653426378647,18.915657020212542,17.507423543331335
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_avg_sentence_length.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,21.14948888888889,nan,nan,nan
1988,20.99058510638298,nan,nan,nan
1989,22.8280198019802,nan,nan,nan
1990,21.221461538461536,nan,nan,21.08840927512029
1991,20.89284027777778,nan,21.520359477124185,21.06636090352782
1992,21.17065354330709,nan,22.027943622920517,21.048185947170452
1993,22.165658227848105,21.2175,22.320558534405716,20.99336800454573
1994,22.10257857142857,21.170285714285715,22.121325879546813,21.04563635053797
1995,22.961809210526315,22.477777777777774,22.499214032108675,21.05156071741154
1996,23.191276315789473,21.434357142857145,22.35805524652339,21.06467825045338
1997,22.65704,23.285368421052635,22.515649042145593,21.00587700555648
1998,22.55163576158941,23.628974025974028,22.470668955186618,20.987886952757854
1999,22.317093333333332,22.102270833333336,22.554741899157225,20.914889973033187
2000,21.71296052631579,21.64240772532189,22.541634182562206,20.86502369502421
2001,21.977329949238577,22.345545851528385,22.494799519990277,20.83297284996333
2002,23.02313043478261,21.167120192307696,22.545196477418635,20.853010248249205
2003,22.300661616161616,21.762079439252336,22.639078659440667,20.797966514499205
2004,22.565628019323672,22.30281180811808,22.681002305688132,20.872194218895142
2005,22.707425120772943,22.0774296875,22.699748315719237,20.888103796886316
2006,22.671416666666666,22.91022898550725,22.801708908784324,20.86572857584064
2007,22.791677419354837,21.86020934579439,22.84333910449933,20.8238913802647
2008,22.859936,22.057533145275034,22.94723933050075,20.807259571911143
2009,22.74853435114504,21.85300300902708,23.094832060220106,20.775023363581504
2010,23.00796917808219,21.79836664217487,23.110402169323724,20.755269373567728
2011,23.121277777777777,22.35663626189144,23.20229038646826,20.71306731464007
2012,22.852212534059948,22.19998336052202,23.25720906291029,20.628587892052465
2013,23.485338888888887,22.307673404496935,23.330542315803797,20.54326439822601
2014,22.868430656934304,22.48560046778652,23.431891429926285,20.49091910687668
2015,22.972602977667496,22.571937911571027,23.50796605334763,20.41737200454089
2016,23.068237676056334,22.455772500498902,23.56119425866958,20.36570399025687
2017,23.28617551622419,22.471920798065298,23.569266196456855,20.29657203085784
2018,23.12026388888889,22.377078914535247,23.57450685615615,20.24290738646509
2019,22.9603552908199,22.354541722972975,23.57734697256573,20.172923038138418
2020,23.096977344573236,22.37396427181443,23.55166203995192,20.13341836290511
2021,23.051209083119108,22.253293262007737,23.600649833312755,20.05850180798251
2022,22.997143260409317,22.207882224919434,23.568701293050307,20.031489065581784
2023,22.60037824858757,22.09134754928034,23.48932093394886,20.013287268327364
2024,22.207916981971955,21.959378288545743,23.37875699945223,19.81913889775594
2025,nan,21.91611814837801,23.269941729526984,19.387820247329778
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_avg_syllables_per_word.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,1.9092222222222224,nan,nan,nan
1988,1.8620851063829784,nan,nan,nan
1989,1.860237623762376,nan,nan,nan
1990,1.8613216783216784,nan,nan,1.8768175212647968
1991,1.8517430555555556,nan,1.8340294117647058,1.8766001160228336
1992,1.858015748031496,nan,1.8001072088724583,1.8782517231648248
1993,1.842145569620253,1.9256666666666664,1.8110905570449807,1.879341693509543
1994,1.8493428571428572,1.8674285714285717,1.8130324985092428,1.880331155288363
1995,1.834157894736842,1.9106666666666667,1.8177927601111454,1.8818184625109404
1996,1.8366381578947368,1.9083214285714285,1.817980783817952,1.8839868502941115
1997,1.8460133333333333,1.8947894736842104,1.8142278927203064,1.8856843484403123
1998,1.836370860927152,1.868038961038961,1.815250946615071,1.887561096339352
1999,1.8591533333333332,1.8730729166666666,1.8163912380122058,1.8910120861158
2000,1.8533223684210525,1.871244635193133,1.8156644775922381,1.8937368403922048
2001,1.82794923857868,1.8958646288209609,1.816446682464455,1.8962565866377756
2002,1.8668115942028989,1.9072115384615385,1.8178323284765254,1.8991314341073688
2003,1.852969696969697,1.9021214953271028,1.8187644818242243,1.901561965534424
2004,1.8562222222222224,1.8980073800738009,1.8190034124184364,1.904454117261352
2005,1.8868695652173912,1.88514453125,1.8214876342581632,1.9065274990437593
2006,1.8888382352941175,1.878649275362319,1.8222179018789144,1.909799884183299
2007,1.891967741935484,1.8850822429906542,1.822078074418943,1.9115207461745132
2008,1.912948,1.8938067700987307,1.8252993308447871,1.913578939212898
2009,1.9133625954198472,1.8871043129388165,1.8252464546046467,1.9153459856246635
2010,1.9101061643835615,1.8888030859662013,1.8290544660406203,1.916092236115597
2011,1.909637254901961,1.8891494124230552,1.829214497912429,1.9154338707992735
2012,1.925623978201635,1.896095269168026,1.8321502509294822,1.9157630186435304
2013,1.9251083333333332,1.9067279127867365,1.8381385808558404,1.9176295528323173
2014,1.9238467153284673,1.898695300871784,1.842959628400224,1.919647868576381
2015,1.936213399503722,1.9049139228598309,1.845905321613174,1.921511658292477
2016,1.925957746478873,1.9124101975653565,1.8499135219364893,1.9227356052767297
2017,1.9310766961651915,1.91106469165659,1.8544631321129976,1.9263898773361567
2018,1.9441140873015872,1.91782866945905,1.8606444871425911,1.9265422790612745
2019,1.9362824106517167,1.920850777027027,1.867216685547695,1.9272030196542544
2020,1.9478582718651212,1.927309670221323,1.8727797349894109,1.9263421090668291
2021,1.955223650385604,1.934240655588436,1.8780383852763232,1.929730972649195
2022,1.9535056457304163,1.9413241953710292,1.8808934593265696,1.932152759676978
2023,1.989238418079096,1.9712876553358154,1.8953898806271856,1.9401181871963105
2024,2.0204460271533495,2.0187346841156346,1.9207030041175057,1.963635939511176
2025,nan,2.074960612161487,1.9573559324859344,2.008668382307655
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_coleman_liau.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,15.411733333333334,nan,nan,nan
1988,14.54613829787234,nan,nan,nan
1989,14.793643564356437,nan,nan,nan
1990,14.722545454545456,nan,nan,15.29604846307284
1991,14.566833333333332,nan,14.620049019607846,15.280570361000214
1992,14.758551181102362,nan,14.061348736906963,15.30101852088093
1993,14.37478481012658,15.927666666666669,14.261627792672028,15.295744295261605
1994,14.611857142857144,15.189285714285717,14.263910256410256,15.31851805532042
1995,14.481736842105263,15.865962962962962,14.376429376350725,15.329932211277976
1996,14.396868421052632,15.914142857142858,14.333305815423515,15.36523689881084
1997,14.317486666666667,15.630473684210523,14.235839948914434,15.390360799976564
1998,14.193258278145692,15.12077922077922,14.233135688428412,15.43497361179817
1999,14.487973333333333,15.244895833333333,14.236353240337111,15.494588754631677
2000,14.548875,15.137442060085837,14.218285228697775,15.556137673081356
2001,13.868248730964469,15.378227074235808,14.21006875075951,15.598403507862496
2002,14.657038647342995,15.347514423076923,14.223334868531234,15.6553926386938
2003,14.506141414141414,15.205014018691589,14.252718058182932,15.693573216322616
2004,14.56710144927536,15.370830258302583,14.249399437412094,15.74570039451396
2005,15.006478260869564,15.10958203125,14.29572110893476,15.783067612327777
2006,15.282926470588237,14.916539130434783,14.3094754697286,15.827576734355096
2007,15.233963133640552,14.946347663551402,14.291272487542283,15.843959167835935
2008,15.673592,15.22580394922426,14.357752963033045,15.882342286859478
2009,15.751293893129771,15.050045135406219,14.357785513506645,15.908583489345368
2010,15.649863013698631,15.157304922850845,14.423813874936304,15.916428751595689
2011,15.708284313725487,15.222231113598209,14.423787455839847,15.882120625786062
2012,15.871896457765668,15.313470799347472,14.472650490202094,15.881665609667287
2013,15.836516666666666,15.511667726550082,14.597106129668687,15.904992489332704
2014,15.960895377128953,15.47654156921114,14.71465034271673,15.934146324644392
2015,16.216531017369725,15.64212731263719,14.783320783726646,15.960704896336289
2016,15.958827464788731,15.824525344242664,14.866789336146573,15.981460092524852
2017,16.12132743362832,15.85978919790407,14.949856202349821,16.041703911232155
2018,16.450603174603174,16.000595267801444,15.054983519832067,16.026671007274587
2019,16.387145059565523,16.14159016891892,15.182727368512783,16.02949484366434
2020,16.656881981032665,16.295642951661865,15.281374613645468,16.022041476118208
2021,16.806976006855187,16.478011381743684,15.400601468590894,16.079150628496247
2022,16.921167607621737,16.649577930774704,15.456702605681299,16.125514255834112
2023,17.544682485875708,17.168685734087646,15.707029221754809,16.25278372144104
2024,18.112676830625414,17.998475267683027,16.14800160638121,16.634290175714735
2025,nan,19.116656393333436,16.850404859345698,17.398755091654646
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_dale_chall.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,12.766477777777776,nan,nan,nan
1988,12.748393617021277,nan,nan,nan
1989,12.813861386138614,nan,nan,nan
1990,12.728566433566431,nan,nan,13.07057693491728
1991,12.765263888888889,nan,12.313428104575165,13.077107615207048
1992,12.86331496062992,nan,12.368440542205791,13.10528144703322
1993,12.866550632911393,11.783,12.413165177241584,13.130091046270095
1994,12.900014285714285,12.159285714285714,12.411175313059035,13.148690579535264
1995,12.899532894736842,12.30737037037037,12.432636770608212,13.15966892304914
1996,12.70890789473684,12.301214285714286,12.447683628318584,13.171900962304177
1997,12.6421,12.177947368421052,12.434341507024266,13.16794371584166
1998,12.823390728476822,12.093376623376622,12.42017550867557,13.164307046129112
1999,12.66276,12.258593750000001,12.436018235977913,13.16970180461076
2000,12.700342105263156,12.251768240343347,12.404487426572503,13.166355615227092
2001,12.611969543147207,12.26434497816594,12.42585122736663,13.169409248896503
2002,12.85630917874396,12.196149038461538,12.424427064143359,13.17720013846966
2003,12.70479292929293,12.193817757009345,12.423558285188404,13.194547134520604
2004,12.73653623188406,12.297571955719556,12.428273039588666,13.208784468608274
2005,12.783922705314009,12.313257812500002,12.413129641189006,13.21708058058058
2006,12.681735294117647,12.210017391304348,12.414693231090412,13.227672673049454
2007,12.617903225806453,12.238143925233645,12.415286054632087,13.238292550208078
2008,12.707852,12.291509167842031,12.421570398912838,13.252473006849009
2009,12.72358778625954,12.236561685055166,12.419958773364671,13.257448758382766
2010,12.614979452054795,12.381634092578985,12.43554512630123,13.2720135991018
2011,12.631401960784313,12.340311695579182,12.455947931163688,13.279117595296588
2012,12.73549046321526,12.439596411092987,12.46708754923494,13.287037001527214
2013,12.64990277777778,12.437239155121505,12.486585289248701,13.306140956615332
2014,12.73852798053528,12.512163725281736,12.508404535069191,13.313856468858075
2015,12.745275434243174,12.62051207275008,12.53382845611515,13.332338477719995
2016,12.727026408450705,12.694528736779088,12.553106028784079,13.348098775675757
2017,12.760429203539823,12.721209525728874,12.577466400869215,13.368396449031096
2018,12.828959325396823,12.76316593886463,12.605299647881363,13.376670983062954
2019,12.803291520672738,12.791353006756756,12.639036782355877,13.386314545564137
2020,12.900513698630135,12.845049220310838,12.66636049024097,13.370424938612723
2021,12.983869323050556,12.92460837696335,12.709411619444666,13.395314500399254
2022,13.038166901905434,13.00527049763529,12.740618524776815,13.404754111952151
2023,13.29602175141243,13.234113759811743,12.828643103966346,13.451217726548805
2024,13.570941464500333,13.577807157837931,13.001376613305268,13.604533982303488
2025,nan,14.004324987511541,13.276594207126484,13.91819812509117
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_flesch_ease.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,23.849966666666663,nan,nan,nan
1988,27.993723404255316,nan,nan,nan
1989,26.285900990099012,nan,nan,nan
1990,27.82841958041958,nan,nan,26.65151770555267
1991,28.96977083333333,nan,29.835653594771237,26.692243611694135
1992,28.160748031496063,nan,32.18750184842883,26.57097173739084
1993,28.49028481012658,22.38933333333333,30.961618707179028,26.534312202721416
1994,27.941535714285713,27.359357142857142,30.999303319419596,26.397622576264595
1995,28.358598684210524,22.376296296296296,30.213082278481014,26.265834852252677
1996,27.91441447368421,23.636714285714284,30.340232300884956,26.06906727095086
1997,27.66682,22.90042105263158,30.497889757343554,25.98514664283924
1998,28.5888940397351,24.814545454545456,30.457233054549995,25.844606239178827
1999,26.902826666666662,25.93859375,30.274982999128163,25.62679371130381
2000,28.00246710526316,26.557815450643776,30.35007527555937,25.44683812739873
2001,29.882857868020302,23.76407423580786,30.331185229067934,25.266233479947857
2002,25.533024154589373,24.000711538461537,30.1631965611567,25.002696405267823
2003,27.43815151515151,23.8283738317757,29.98880050104811,24.852961906966087
2004,26.893458937198066,23.623841328413285,29.925849530792465,24.53286822796569
2005,24.15859420289855,24.94367578125,29.696870681676316,24.341388241900436
2006,24.02821568627451,24.64571594202899,29.531780632728438,24.087224458556925
2007,23.64109677419355,25.171069158878506,29.501275852035064,23.984099241063134
2008,21.792240000000003,24.229548660084625,29.12311062563432,23.82692250703323
2009,21.87735877862595,25.00576930792377,28.977952484555892,23.710071287875955
2010,21.88654109589041,24.917655400440854,28.639857814661134,23.666999246374136
2011,21.809885620915033,24.32111415780638,28.53321522053313,23.765553669567907
2012,20.732792915531338,23.89319934747145,28.228939347460646,23.823450118011948
2013,20.134783333333335,22.883039745627983,27.647961732090618,23.752157390370577
2014,20.866070559610705,23.38302296406549,27.137215566668104,23.634515286275366
2015,19.712225806451613,22.769021009720916,26.810883371602554,23.55152387179542
2016,20.48349823943662,22.252377669127917,26.417667134464434,23.50044156029652
2017,19.83006784660767,22.349818352814726,26.024691438621048,23.261437980824937
2018,18.89583234126984,21.874209517868284,25.496451896869868,23.30295003828465
2019,19.721009810791873,21.641452060810813,24.937392239501225,23.31811888321969
2020,18.60275658587987,21.07506644871695,24.492899934176634,23.431052574568103
2021,18.025964010282777,20.610949260186658,23.998218530973322,23.22046508870984
2022,18.226688073394495,20.058085799188046,23.789179504101067,23.042960065191966
2023,15.606239830508477,17.641452831101013,22.643394251256556,22.387548084819144
2024,13.364897618517697,13.76132987869942,20.614087095404273,20.59501886892372
2025,nan,9.048528087676539,17.623695203167326,17.223070582019158
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_flesch_kincaid.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,15.186844444444445,nan,nan,nan
1988,14.56940425531915,nan,nan,nan
1989,15.264128712871289,nan,nan,nan
1990,14.64988111888112,nan,nan,14.78092866330141
1991,14.408986111111112,nan,14.444114379084969,14.769770149903112
1992,14.59088188976378,nan,14.242176833025262,14.782171489208716
1993,14.79207594936709,15.407333333333334,14.48586416443253,14.773666047022695
1994,14.852957142857145,14.7025,14.431109520969985,14.805716953810798
1995,15.00825,15.722407407407408,14.634652361840075,14.825569157138688
1996,15.127184210526314,15.28739285714286,14.581845575221239,14.856273487114626
1997,15.02898,15.849894736842103,14.599003678160917,14.853370220273495
1998,14.874185430463577,15.668298701298703,14.593500478508718,14.868503113405886
1999,15.051133333333334,15.132239583333332,14.639807214472537,14.880750525838003
2000,14.74766447368421,14.931583690987125,14.626078641673816,14.8934606398416
2001,14.551030456852793,15.495951965065501,14.61707871551829,14.910689701647662
2002,15.417565217391305,15.170192307692307,14.653029280410875,14.952425873902952
2003,14.972368686868688,15.342065420560747,14.700676466076999,14.959636321341783
2004,15.114164251207727,15.504907749077491,14.719871942081113,15.022723274138023
2005,15.530855072463767,15.264851562499999,14.756469596848834,15.053382628563522
2006,15.540073529411766,15.513281159420291,14.804826180343662,15.083274443114696
2007,15.623912442396314,15.179145794392523,14.819421780089478,15.087265083571324
2008,15.898804,15.35949365303244,14.89797762028452,15.105056773769228
2009,15.859248091603051,15.200398194583752,14.95489312201242,15.113346805399454
2010,15.922434931506848,15.199143277002204,15.005917551139259,15.114447143142774
2011,15.961261437908496,15.421053161723558,15.043617666738035,15.090216206393787
2012,16.044662125340597,15.441806525285482,15.09970193994871,15.061154221055636
2013,16.285341666666667,15.609458778105838,15.198955949384311,15.049901471611332
2014,16.030060827250608,15.583918137359133,15.295372073975082,15.05330578062679
2015,16.216925558312656,15.691010975227343,15.359787155703463,15.046610302000676
2016,16.133088028169013,15.734211335062861,15.427855227882038,15.04089947871634
2017,16.27836430678466,15.724628913072685,15.484676144525062,15.057060940723993
2018,16.367459325396826,15.767407450316371,15.559655016844138,15.037939219719568
2019,16.21263770147162,15.794272567567566,15.638338068114301,15.01843734088263
2020,16.402566912539516,15.87809698762357,15.69395420983344,14.992870816127247
2021,16.471643958868896,15.912852674709766,15.775123217826456,15.003632552019962
2022,16.430205010585745,15.978688255974552,15.796342473402905,15.021680096086154
2023,16.697133898305086,16.28680842319037,15.936436038570804,15.108574836661084
2024,16.912264188738035,16.79522298946439,16.19201627922721,15.310364345868976
2025,nan,17.4418155038525,16.58208130860596,15.673531549619929
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_forcast.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,12.5491,nan,nan,nan
1988,12.288436170212767,nan,nan,nan
1989,12.211168316831683,nan,nan,nan
1990,12.273909090909092,nan,nan,12.050452319201783
1991,12.332381944444444,nan,11.771042483660128,12.05111241323466
1992,12.300614173228343,nan,11.657530499075785,12.063269548208025
1993,12.168727848101266,12.520000000000001,11.70257104557641,12.085056810313684
1994,12.224628571428571,12.195571428571428,11.705974557742,12.092370039514586
1995,12.177361842105263,12.506074074074071,11.723141556035813,12.099447958489046
1996,12.126375,12.470607142857144,11.721442098609355,12.112756338961272
1997,12.163386666666668,12.375315789473683,11.689046334610472,12.123281459853064
1998,12.078735099337749,12.190753246753246,11.689587983189782,12.126695377813505
1999,12.158193333333331,12.26030208333333,11.692116644870676,12.143494762386489
2000,12.155401315789474,12.307330472103006,11.678299815193718,12.156237712410324
2001,12.065736040609137,12.345694323144105,11.686094513306598,12.171685437990352
2002,12.247212560386473,12.365048076923078,11.697642940880923,12.188799077034956
2003,12.127924242424244,12.352228971962617,11.702656270770488,12.205392320463256
2004,12.228734299516908,12.384963099630996,11.703754006133131,12.224536488716463
2005,12.353710144927536,12.24891796875,11.714479046040594,12.23563800589207
2006,12.38962254901961,12.221704347826087,11.720632086076764,12.257380116202755
2007,12.37858525345622,12.183889719626167,11.727022242025244,12.267425346689054
2008,12.549423999999998,12.324812411847672,11.742579223504721,12.279976092174088
2009,12.548076335877862,12.307185556670012,11.752886150327939,12.292355469963548
2010,12.499489726027395,12.366492285084496,11.779798413045059,12.29592859625648
2011,12.518153594771242,12.336040850587578,11.780925596831173,12.285099107593824
2012,12.614065395095368,12.40241370309951,11.809043388100177,12.289998874891616
2013,12.580669444444444,12.423425391778334,11.842255482232352,12.304218328351348
2014,12.58423114355231,12.454637678077825,11.88018878518774,12.316410749238004
2015,12.621493796526057,12.533379115710252,11.897359494643997,12.329077312352952
2016,12.636809859154928,12.614583316703254,11.92630752702742,12.342158350951143
2017,12.616116519174042,12.61081459089077,11.958923059924127,12.359125945438562
2018,12.730382936507937,12.645226004812406,12.000619127829223,12.361531124559775
2019,12.632620882971269,12.665282804054053,12.050417606096856,12.364420994069183
2020,12.709601159114856,12.698035313043253,12.095398059641694,12.360040401315644
2021,12.761196658097688,12.745526132483496,12.126956218269504,12.379339845642424
2022,12.75612385321101,12.78424346042774,12.150578471401325,12.396399486987786
2023,12.97961779661017,12.96295693309479,12.239261950939685,12.442080598390222
2024,13.19210950367238,13.245719500079721,12.404655865137835,12.583807705264087
2025,nan,13.59619191353446,12.645936411752448,12.853147869495457
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_gunning_fog.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,18.076066666666662,nan,nan,nan
1988,17.526170212765958,nan,nan,nan
1989,18.282930693069307,nan,nan,nan
1990,17.43323076923077,nan,nan,18.131180378612488
1991,17.19865972222222,nan,18.124539215686273,18.12480926732386
1992,17.44507086614173,nan,17.625207640172523,18.136877316076557
1993,17.80179746835443,18.599833333333333,17.977595025320227,18.132122967969178
1994,17.76487142857143,18.21521428571429,17.924444345060625,18.16671983185589
1995,17.994723684210527,18.83644444444445,18.132211562210557,18.186799148386378
1996,18.002210526315793,18.46842857142857,18.09950834386852,18.22032301432749
1997,18.140893333333334,19.006105263157895,18.12360240102171,18.22628400535141
1998,17.91730463576159,18.651285714285716,18.13702846086631,18.246189896116743
1999,18.185013333333337,18.146281249999998,18.20054718831735,18.263038429932273
2000,17.807059210526315,18.019502145922747,18.175956702527884,18.27940729077668
2001,17.563725888324875,18.45792139737991,18.152697685016406,18.295829489994013
2002,18.596512077294687,18.399033653846153,18.191417797130573,18.340078265244113
2003,18.093151515151515,18.555369158878506,18.2398416585715,18.34461531467491
2004,18.061797101449276,18.419468634686346,18.25718272578451,18.4165212021201
2005,18.717072463768115,18.475886718749997,18.301254008911084,18.455227469339256
2006,18.538911764705883,18.585115942028985,18.34422838044002,18.488676875265412
2007,18.75430875576037,18.46223925233645,18.355974848143163,18.48912179768917
2008,19.04032,18.52940197461213,18.43643479607108,18.508875500590552
2009,18.968874045801527,18.2803851554664,18.48096476043768,18.51666069456395
2010,19.03827397260274,18.287426157237324,18.534589226177477,18.519199463233825
2011,19.059437908496733,18.579325125909346,18.565545043357243,18.503003691531084
2012,19.18597820163488,18.525022512234912,18.61640110678921,18.470404676207167
2013,19.436430555555553,18.76584601408131,18.71103030818423,18.4578460770418
2014,19.109014598540146,18.68283393578567,18.8081893779368,18.462932923103622
2015,19.319789081885855,18.757182345562875,18.861702015961804,18.454825082210604
2016,19.147038732394368,18.76942386749152,18.928672951287734,18.44569301724129
2017,19.397356932153393,18.74352082493618,18.98264719531509,18.464650006750286
2018,19.3875625,18.769083103110237,19.048250706776592,18.45017384558425
2019,19.25644779257183,18.795383648648645,19.12269852411094,18.43067029684688
2020,19.418434141201267,18.897489037648217,19.15891505924103,18.398247533164255
2021,19.492732219365895,18.938979444570908,19.24186988226578,18.41195665902395
2022,19.422456598447425,19.03605696229021,19.258315408547332,18.429601947904608
2023,19.84834717514125,19.45259578034589,19.42368224841565,18.540947314445688
2024,20.159008012463833,20.096932702096087,19.709590889787478,18.8009702064593
2025,nan,20.888801743842812,20.145673290268807,19.22655868263667
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_linsear_write.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,15.277744444444446,nan,nan,nan
1988,14.75258510638298,nan,nan,nan
1989,16.176287128712872,nan,nan,nan
1990,15.081006993006993,nan,nan,15.191620295282316
1991,14.807833333333331,nan,15.63454248366013,15.226807615609909
1992,15.365905511811023,nan,15.660682994454712,15.24327317816152
1993,15.407379746835442,14.1945,15.927026362823952,15.28321124465651
1994,15.544257142857145,14.89007142857143,15.785085867620749,15.362262881863275
1995,16.195934210526318,15.291296296296297,16.068799861068232,15.39733313652214
1996,16.243624999999998,14.688857142857144,15.956830341340076,15.420625226690222
1997,15.885653333333334,15.44342105263158,16.045780025542786,15.428638369969631
1998,15.984317880794702,16.26618181818182,16.018394748886948,15.4607017808558
1999,16.120919999999998,15.350791666666666,16.05396846846847,15.464246709247924
2000,15.308802631578947,15.235622317596567,16.030567454293447,15.461958766969094
2001,15.183086294416244,16.10703056768559,15.971668671770567,15.461352310280208
2002,16.163734299516907,15.328216346153845,16.003327890358957,15.495470338603152
2003,15.651641414141414,15.48004672897196,16.069122859041872,15.507720487345225
2004,15.69575845410628,15.989487084870849,16.07913857185677,15.585238782580186
2005,16.2426038647343,15.882234375000001,16.072795626251104,15.644207693465823
2006,15.717887254901962,16.311240579710148,16.16182278785932,15.650629979152994
2007,15.987377880184331,15.655285981308413,16.187826083002946,15.647979881828732
2008,16.060028,15.716802538787023,16.26118144599453,15.644072928682847
2009,15.849664122137405,15.490531594784352,16.342032889199448,15.647500534317496
2010,16.043674657534247,15.394602498163115,16.348585222392078,15.665492651378829
2011,16.190078431372548,15.623280917739228,16.399185874103413,15.65515729785648
2012,15.996888283378746,15.57964665579119,16.415097966796324,15.636234790080186
2013,16.647294444444444,15.807137860549624,16.495850726806815,15.625091358778324
2014,16.11447201946472,15.832888581756325,16.57508212268828,15.63276429265867
2015,16.147129032258064,15.798777359673881,16.605759500713123,15.622778514425889
2016,16.151820422535213,15.807093594092994,16.641818362191614,15.635400645907634
2017,16.234382005899704,15.833786309283893,16.66407460130382,15.634437603446791
2018,16.316774801587304,15.821428170394794,16.684300477391613,15.62579570223322
2019,16.169932025227748,15.796234527027028,16.71760115345919,15.6058122910127
2020,16.228874604847206,15.837892581925741,16.715868281724,15.57134207125126
2021,16.258214652956298,15.876886250853632,16.768287101530326,15.602359569358583
2022,16.34502787579393,15.913735675720924,16.758197358783388,15.642908535609768
2023,16.464123728813558,16.106333365569043,16.80151699082168,15.7018412109236
2024,16.490645225906967,16.421915592459495,16.900698104962547,15.758396607065364
2025,nan,16.92374730930504,17.097024371744112,15.86204978557189
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_lix.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,59.07342222222223,nan,nan,nan
1988,57.01412765957446,nan,nan,nan
1989,59.17982178217822,nan,nan,nan
1990,57.96986713286714,nan,nan,58.0031040657195
1991,57.08703472222222,nan,56.699209150326794,57.97166801758068
1992,57.86644881889764,nan,55.90556038200862,57.98404899470777
1993,57.88806962025317,60.58083333333334,56.631316651772416,57.98238416295382
1994,57.60845,58.739285714285714,56.52868455575432,58.07441295444476
1995,58.413940789473685,61.64696296296297,57.04697422043841,58.113642902293655
1996,58.18569078947369,61.47032142857143,56.88304734513274,58.20814985980339
1997,57.51858,61.73726315789474,56.79451575989783,58.22769137948432
1998,56.748801324503304,60.351246753246755,56.78469038405525,58.30658552127134
1999,57.64982666666667,59.7719375,56.895090961929675,58.37353537577022
2000,57.077381578947374,59.38551502145923,56.78808210679163,58.41608381409605
2001,55.993756345177665,60.12913973799127,56.768497144245956,58.46474200596653
2002,58.956014492753624,59.18388461538461,56.892932172165466,58.6098481092416
2003,57.267429292929286,58.92787383177569,57.04569643131039,58.640916202410274
2004,57.9274154589372,59.897571955719556,57.10210938184501,58.83726813398175
2005,59.165106280193235,59.373972656250004,57.21808840052519,58.92943979141743
2006,59.66059803921569,59.375771014492756,57.35617624859483,59.03565945064278
2007,59.66510138248847,58.92300186915888,57.386357945658894,59.037734388648495
2008,61.018947999999995,59.34336248236954,57.5703990676552,59.10486404081168
2009,60.97524809160305,58.92289167502508,57.75268467023456,59.134744679189915
2010,60.64837671232877,58.990587068332104,57.94686826818082,59.138928730063526
2011,60.91039215686275,59.68049524342473,58.01344073172037,59.04603647461643
2012,61.25220163487739,59.51964828711257,58.18326104028369,58.96543729125245
2013,61.83579722222222,60.19616670451965,58.51084782411501,58.947914994025325
2014,61.47574939172749,60.19930172230491,58.818155440358666,58.96756743165477
2015,61.84908933002482,60.574877234242706,59.01455489019937,58.96713870228431
2016,61.52114788732395,60.86255288365596,59.263667357071654,58.97615583121356
2017,62.10185250737462,60.8864511621658,59.44756060550255,59.05034270931996
2018,62.63088591269841,61.15060279832457,59.72318621658682,58.99648174392364
2019,62.0264050455501,61.37822554054054,60.035737936607276,58.94643120245614
2020,62.76925026343519,61.72720697439091,60.27823868839792,58.940781452891045
2021,62.89789374464439,61.94572301388573,60.57264718955862,59.036973107609
2022,62.97312879322513,62.1844233457498,60.660366303819686,59.1217149509533
2023,64.24665141242939,63.36844378898506,61.199448406086105,59.39196085070169
2024,65.14160649899844,65.18536245446629,62.178173643038704,60.171959620179614
2025,nan,67.71576567112216,63.715615761617,61.52364271706186
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_powers_sumner_kearl.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,8.1294,nan,nan,nan
1988,7.902797872340426,nan,nan,nan
1989,8.037346534653466,nan,nan,nan
1990,7.917111888111887,nan,nan,7.977298909032636
1991,7.848097222222222,nan,7.816075163398693,7.974597404794804
1992,7.898062992125984,nan,7.701369377695626,7.980697820868174
1993,7.90340506329114,8.2095,7.774090705987488,7.981396238485159
1994,7.931471428571428,7.941071428571428,7.767440866626914,7.98996069793494
1995,7.928927631578946,8.239481481481482,7.818496372337141,7.997186840971924
1996,7.958171052631579,8.147499999999999,7.808382932996207,8.008073755462314
1997,7.95908,8.23,7.803557701149425,8.011222402338474
1998,7.907033112582781,8.135077922077922,7.804704489660051,8.01836299777393
1999,7.992313333333334,8.039187499999999,7.816457715780296,8.028383928491966
2000,7.91916447368421,7.99524034334764,7.812112434822784,8.036903890855337
2001,7.824137055837563,8.161768558951966,7.812043231255316,8.045874109362162
2002,8.08236231884058,8.12173076923077,7.822246943560543,8.060512995228276
2003,7.963176767676768,8.14478971962617,7.833806636331101,8.067287546907805
2004,7.99856038647343,8.168332103321033,7.838162135989486,8.086226855363094
2005,8.14896618357488,8.0921171875,7.8509115349017415,8.09689431708131
2006,8.155132352941177,8.127443478260869,7.862159727798297,8.11004387329653
2007,8.17873732718894,8.074829906542055,7.864767468082785,8.1146190548873
2008,8.279776,8.130071932299012,7.887518500679477,8.122686173198305
2009,8.272629770992367,8.083564694082247,7.898750258063492,8.128222437105869
2010,8.2781301369863,8.087022777369581,7.917294824197423,8.13008057952291
2011,8.284882352941176,8.132064353665362,7.925162616422225,8.123800821866455
2012,8.33657493188011,8.151444371941272,7.942802299471146,8.118725671332133
2013,8.383452777777778,8.208271632977516,7.975750720003629,8.120579521259835
2014,8.32976399026764,8.185516053582818,8.005571388541622,8.125692365247517
2015,8.394240694789081,8.220543116964567,8.024889056351848,8.128447900966234
2016,8.35499471830986,8.245632907603273,8.047270400015487,8.129996200222644
2017,8.395166666666666,8.240765215638856,8.068594968877758,8.14124568592996
2018,8.44160615079365,8.264147134836469,8.097124866685853,8.137767915348057
2019,8.393507358093903,8.276138378378379,8.127259892734633,8.13532763277361
2020,8.456800316122234,8.30705261928855,8.150568284585885,8.128337279598247
2021,8.48674678663239,8.32921409059868,8.178311745095618,8.137923382322626
2022,8.474708186309105,8.35789000962625,8.188811380003045,8.146843219278903
2023,8.606445762711864,8.485161194655321,8.248593292449739,8.181670317509274
2024,8.717878032494992,8.690781168361276,8.355168085329,8.273570986106106
2025,nan,8.94324286644162,8.513472106688894,8.444911415744176
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_rix.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,8.04551111111111,nan,nan,nan
1988,7.504670212765957,nan,nan,nan
1989,8.265346534653466,nan,nan,nan
1990,7.78467132867133,nan,nan,7.798620759164843
1991,7.572069444444444,nan,7.492745098039216,7.792123588489568
1992,7.747653543307087,nan,7.398767714109674,7.789952934309052
1993,7.661582278481013,8.521333333333333,7.59382618409294,7.780478377686796
1994,7.812935714285714,7.9820714285714285,7.5638309481216455,7.808430986351799
1995,8.05282894736842,8.815185185185184,7.72674660389009,7.819072192661952
1996,8.018697368421053,8.476678571428572,7.682171112515803,7.845413673686535
1997,7.945166666666667,8.95036842105263,7.690907535121328,7.841147928608863
1998,7.644748344370861,8.695558441558441,7.680236965838639,7.858235277022013
1999,7.836493333333333,8.216177083333333,7.719035200523104,7.861989833304161
2000,7.642631578947369,8.152038626609443,7.694607583657845,7.862033961240625
2001,7.4876700507614204,8.43295633187773,7.688336097946288,7.869239858586539
2002,8.253507246376811,8.030399038461539,7.718267794339307,7.906136659095664
2003,7.785257575757576,8.08253738317757,7.768883276241116,7.906736206330575
2004,7.918400966183574,8.344642066420665,7.786674506006317,7.963042345227037
2005,8.250536231884059,8.204890625,7.814297767924406,7.987527161307649
2006,8.358759803921568,8.333733333333333,7.856794343182914,8.008699959464154
2007,8.37968202764977,8.093018691588785,7.876101807732878,8.00373947887684
2008,8.692476000000001,8.206634696755994,7.922400478213751,8.017245298839216
2009,8.655545801526719,8.091495486459378,7.9836141117057595,8.021946556864558
2010,8.620054794520549,8.086896399706099,8.026667001528718,8.022219751149663
2011,8.723411764705883,8.330605484051482,8.054008403811155,7.996513021232027
2012,8.738623978201634,8.263926916802609,8.100550118409267,7.96854773131521
2013,8.966911111111111,8.42912991142403,8.18099567997823,7.951235926148812
2014,8.79205109489051,8.463439931958323,8.269147281976117,7.946006480644265
2015,8.873478908188586,8.560988397616809,8.322890027412226,7.934334455403353
2016,8.835751760563381,8.612270105767312,8.387978281278734,7.927003050725119
2017,9.009896755162242,8.618801625688567,8.431166467165115,7.928681957391349
2018,9.09301884920635,8.662271366188396,8.498521355656752,7.912791002149792
2019,8.950871758934829,8.707231993243244,8.572743497928368,7.89126745017073
2020,9.135612750263435,8.787549648426351,8.628401916032283,7.883443765724975
2021,9.151254927163668,8.814861074436603,8.703992918515722,7.891339304624403
2022,9.153467184191957,8.856979868580757,8.717875517618989,7.901694733006743
2023,9.373658757062149,9.094037441774253,8.82721424961757,7.954435932954702
2024,9.489529267749834,9.467822047514504,9.033707743249813,8.072980357313602
2025,nan,10.016704772861447,9.36759231506564,8.251716567853611
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_smog.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,16.061500000000002,nan,nan,nan
1988,15.64995744680851,nan,nan,nan
1989,16.11021782178218,nan,nan,nan
1990,15.545174825174826,nan,nan,16.027559480282882
1991,15.393694444444444,nan,16.013091503267976,16.026679696406916
1992,15.598968503937009,nan,15.63587215033888,16.037394741013063
1993,15.65179746835443,16.42833333333333,15.879114387846293,16.03195286441086
1994,15.8492,16.20192857142857,15.863914132379248,16.059966846649544
1995,15.818625,16.681703703703704,16.021585443037974,16.07704029882886
1996,15.888401315789473,16.414964285714284,15.995564981036662,16.1033363915601
1997,16.110506666666666,16.84268421052632,16.02058094508301,16.109246076775094
1998,15.841119205298014,16.52855844155844,16.035876045437522,16.123556495795203
1999,16.176166666666667,16.097427083333333,16.0839929163034,16.136344733165025
2000,15.892796052631578,16.03274678111588,16.07240007260247,16.14579958772394
2001,15.70832994923858,16.411781659388645,16.057287519747234,16.15487642391899
2002,16.413734299516907,16.32366346153846,16.075490677161838,16.18670187681181
2003,16.073454545454545,16.414107476635515,16.12291502633059,16.188208633161484
2004,16.03633816425121,16.357859778597785,16.130340319568376,16.23937859351948
2005,16.519531400966184,16.34780859375,16.160192965840846,16.26530958193966
2006,16.439191176470587,16.440420289855073,16.195564698088965,16.288846598849556
2007,16.586198156682027,16.347170093457944,16.20577874368021,16.28610955208565
2008,16.7716,16.41592665726375,16.263855538162492,16.29746702730995
2009,16.745179389312977,16.2392998996991,16.301712953993235,16.300866453156537
2010,16.800301369863014,16.24898897869214,16.34097278881852,16.30423999600117
2011,16.792781045751635,16.463560716284277,16.3653815571138,16.293206824467696
2012,16.888460490463213,16.423276672104404,16.403039424764103,16.268778343169846
2013,17.057141666666666,16.580572109925054,16.474591253373244,16.257171903826883
2014,16.836693430656936,16.54173931533064,16.54960709358969,16.258244057357103
2015,16.964585607940446,16.593860614612733,16.59268688360425,16.24987533862202
2016,16.860540492957746,16.610085711434845,16.643534160528837,16.239830836310826
2017,17.04177138643068,16.599651753325272,16.687179818422894,16.24869358701649
2018,17.031835317460317,16.61797143748329,16.73604582620914,16.23823664854493
2019,16.94972249474422,16.645460135135135,16.793823329028985,16.221641779378295
2020,17.08253582718651,16.712736540307723,16.830804683475474,16.197000776479726
2021,17.126759640102826,16.743868404279535,16.889766746802437,16.207465073082084
2022,17.075615384615386,16.805543757585905,16.896119674235447,16.216803232835108
2023,17.326299435028247,17.05463536579469,17.00332040810752,16.28396761155912
2024,17.492961940796793,17.433449131026702,17.182437471149765,16.418483592112327
2025,nan,17.890620471988008,17.44775622421338,16.604347872088688
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/readability_spache.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,7.663933333333333,nan,nan,nan
1988,7.52245744680851,nan,nan,nan
1989,7.702584158415842,nan,nan,nan
1990,7.524804195804196,nan,nan,7.417635320859111
1991,7.460743055555556,nan,7.344627450980393,7.413372332582677
1992,7.495062992125985,nan,7.311695009242144,7.416525481191119
1993,7.60103164556962,7.439166666666666,7.3716490914507,7.414818475675839
1994,7.609142857142856,7.412999999999999,7.343628403895846,7.426989564835259
1995,7.666138157894736,7.694222222222222,7.406679144797777,7.430817753990637
1996,7.692736842105264,7.569964285714286,7.383703160556259,7.438684818614362
1997,7.6148333333333325,7.760894736842105,7.385434227330779,7.435082220898477
1998,7.582615894039734,7.695545454545455,7.377168767944077,7.4359576613900575
1999,7.590753333333334,7.53190625,7.387326322290032,7.435319688739501
2000,7.490572368421053,7.499896995708155,7.373447627219325,7.434663954324153
2001,7.429634517766497,7.582934497816595,7.3689609612346585,7.437544133388972
2002,7.762743961352656,7.463831730769231,7.380165857198682,7.448353274458823
2003,7.565202020202021,7.508448598130841,7.393880183035942,7.449107458724674
2004,7.654444444444445,7.620014760147601,7.401741509303451,7.4692134746735155
2005,7.734057971014493,7.540875,7.404862308702297,7.475753112868967
2006,7.706176470588235,7.622576811594204,7.4208826882929175,7.482456182681543
2007,7.713382488479263,7.489166355140187,7.429527716145928,7.481236509883465
2008,7.843552,7.583664315937941,7.450274095608346,7.484106063214729
2009,7.846820610687024,7.523842527582748,7.472811478664105,7.483754679141123
2010,7.827421232876712,7.563977957384276,7.4867424474048185,7.482766575923961
2011,7.847460784313725,7.618547845551204,7.50097015844128,7.4708708808307955
2012,7.877460490463215,7.6369526916802615,7.523206289802078,7.459515261656463
2013,7.9242,7.66881081081081,7.551532587250834,7.45366600761941
2014,7.861309002433091,7.707939400382734,7.585694098374789,7.451413193259473
2015,7.865719602977668,7.76769818124804,7.607022577153782,7.446515973715153
2016,7.90331338028169,7.790252145280384,7.628681071611773,7.444146827322198
2017,7.932846607669616,7.793473599355098,7.648267292180766,7.446166467347223
2018,7.952104166666667,7.80331810890295,7.672576044082545,7.43766007269543
2019,7.884002803083392,7.807721081081081,7.701116882808229,7.428982262090528
2020,7.950972602739726,7.833318647673906,7.720443477763151,7.417615907245968
2021,7.967022279348757,7.847684907807876,7.748978159976177,7.416871201990231
2022,7.963509527170077,7.870133072447997,7.759471183761086,7.421387367856083
2023,8.052593785310735,7.969202536950179,7.802537963013549,7.449035351768928
2024,8.131281103939461,8.130091423104757,7.887394831268426,7.511426215991586
2025,nan,8.342811401583386,8.01824776828506,7.617822766009174
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/references_per_year.csv <==
year,references_mean
1987,10.59
1988,10.03
1989,10.61
1990,9.45
1991,11.28
1992,11.72
1993,11.49
1994,10.89
1995,12.25
1996,11.99
1997,12.62
1998,13.82
1999,14.34
2000,13.62
2001,13.86
2002,15.14
2003,16.74
2004,15.32
2005,16.33
2006,18.34
2007,18.98
2008,19.76
2009,23.94
2010,24.46
2011,25.68
2012,26.6
2013,26.18
2014,28.28
2015,29.65
2016,29.96
2017,33.92
2018,38.54
2019,42.33
2020,49.41
2021,55.14
2022,60.81
2023,56.44
2024,55.19


==> data/pgfplots/sensational_additional.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.1506177777777777,nan,nan,nan
1988,0.11485,nan,nan,nan
1989,0.0673178217821782,nan,nan,nan
1990,0.0550167832167832,nan,nan,0.1299813523155684
1991,0.0893166666666666,nan,0.049860130718954246,0.1291326552315885
1992,0.0394425196850393,nan,0.08723257459243305,0.1277524620772834
1993,0.0726379746835443,0.0974666666666666,0.07452834224598927,0.1293683374161332
1994,0.0931321428571428,0.1587428571428571,0.07916845031271713,0.1276716342915596
1995,0.0641026315789473,0.0,0.08469476443827584,0.1278765833972932
1996,0.0787019736842105,0.0818321428571428,0.07825832122781526,0.1290356792259022
1997,0.087554,0.0744263157894736,0.08273629591836729,0.128184516307532
1998,0.0474192052980132,0.15650259740259742,0.08855128705472054,0.1291225826297451
1999,0.0931686666666666,0.1983145833333333,0.0871631741084372,0.1299822056171242
2000,0.0721782894736842,0.06851888412017165,0.09086148599670506,0.1279955767405277
2001,0.0430274111675126,0.08087947598253276,0.09314406553398055,0.1281591390687283
2002,0.0742062801932367,0.09666778846153844,0.09448089997213704,0.1286628571143961
2003,0.0522166666666666,0.1018134259259259,0.09280523548181233,0.130912983783554
2004,0.0401917874396135,0.08920073800738001,0.0933056729750886,0.1297870172217851
2005,0.0735004830917874,0.0755552529182879,0.09040566937250352,0.1290272514032171
2006,0.0550754901960784,0.10052115942028983,0.09392662523804747,0.1297973492920121
2007,0.0700230414746543,0.0853192164179104,0.09355931068278336,0.1286259098598801
2008,0.1023156,0.09262584269662918,0.09097804295532641,0.1270139524794135
2009,0.0776992366412213,0.06561981981981979,0.09614509184936067,0.1276472970313615
2010,0.0557215753424657,0.07114805575935433,0.09361480371765592,0.1270424651551198
2011,0.0568937908496732,0.08004071588366887,0.09442447983525884,0.1273948684455254
2012,0.0603591280653951,0.07182427406199016,0.09451594613488351,0.1268111815810289
2013,0.0727519444444444,0.07757276856688619,0.0957694549905368,0.1271704805998107
2014,0.0922065693430657,0.08554643844354663,0.0960212674948552,0.1264834803807754
2015,0.0862198511166253,0.08262115987460812,0.09746097371081897,0.1256874166698604
2016,0.0783147887323943,0.07419770504889238,0.0960019631367616,0.1263533979873468
2017,0.0732510324483775,0.08202579258463187,0.09858749827400509,0.1258034648872509
2018,0.0956267857142857,0.08354208251648543,0.10038311500380803,0.124647869885739
2019,0.0794486334968465,0.08603091136332924,0.10111189310776343,0.1240973879369378
2020,0.0827989462592202,0.08920192003321135,0.10387758462815117,0.1373140158562305
2021,0.0934730077120822,0.09443647848850438,0.10202467338179648,0.1430892351961815
2022,0.1000297459421312,0.09761433025718287,0.10426456328632026,0.1396076547031187
2023,0.1074038418079096,0.10156489692632524,0.10425726411100335,0.1370519277332409
2024,0.1021123354896274,0.10540657149164762,0.11058751223114552,0.1375138944625522
2025,nan,0.12135359894642826,0.12035601876932561,0.1444774484713964
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_attitude.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.02965,nan,nan,nan
1988,0.0120223404255319,nan,nan,nan
1989,0.011909900990099,nan,nan,nan
1990,0.0251951048951048,nan,nan,0.0089043814889471
1991,0.0242166666666666,nan,0.033666666666666616,0.0093810390667171
1992,0.0026244094488188,nan,0.03503417410027681,0.0094848506285661
1993,0.0240683544303797,0.0,0.040189007724301805,0.0091142435154977
1994,0.0314685714285714,0.0362571428571428,0.036055127568748103,0.0097001300287071
1995,0.0179269736842105,0.0,0.034084887038322104,0.0091546570304333
1996,0.0278868421052631,0.0812071428571428,0.03600283584917573,0.0098573680811838
1997,0.031626,0.0512368421052631,0.03533003061224485,0.0098331762255061
1998,0.0330119205298013,0.0,0.03821970024080375,0.0105097087438671
1999,0.0313206666666666,0.04989062499999999,0.03594648086401851,0.0115012737606492
2000,0.0325657894736842,0.04066824034334759,0.037932708401976885,0.0121240134523066
2001,0.0117238578680203,0.01427205240174666,0.03577530036407763,0.0126619925979297
2002,0.0471917874396135,0.07200096153846149,0.03682218723878515,0.0135965394270231
2003,0.0375378787878787,0.04694166666666663,0.03642435992342051,0.014102134327054
2004,0.0267729468599033,0.03403837638376381,0.03684971681171428,0.0143121879097823
2005,0.0339140096618357,0.032076264591439675,0.03693147575484254,0.0149052985561968
2006,0.0394441176470588,0.0289052173913043,0.037762301292973796,0.0150405216874353
2007,0.0368884792626728,0.045350932835820854,0.03820194925405637,0.0151832687286234
2008,0.0457688,0.043702949438202195,0.03804130584192434,0.0158590898056789
2009,0.0514530534351145,0.026158258258258214,0.036558467908245774,0.0159729537245003
2010,0.0329482876712328,0.024815333822450443,0.037215993483920656,0.016224156963824
2011,0.0358199346405228,0.030701062639820965,0.03460406637783478,0.0166832171113813
2012,0.0314809264305177,0.03316851549755297,0.03565779584728401,0.0169575802379243
2013,0.0287925,0.03143704292527817,0.0351578249487176,0.0170965576124212
2014,0.0269476885644768,0.034454731022751386,0.03511638563563289,0.0176383868872143
2015,0.0359074441687344,0.03290539184952974,0.03458764408493423,0.0174571945162737
2016,0.035243838028169,0.02792123328676905,0.034817050940931696,0.0177766095557425
2017,0.0293657817109144,0.030395398979043448,0.0340228963574604,0.0180716358318906
2018,0.0301864087301587,0.028135791302798033,0.033907857324193914,0.0182917294446293
2019,0.0347663629992992,0.029827425347925915,0.03332551521487742,0.018209434644386
2020,0.0280114857744994,0.028361825069406543,0.032871692133802574,0.0180141615003867
2021,0.0346281919451585,0.028858219895287893,0.03228856418710371,0.0178565523793086
2022,0.0362709597741707,0.028720785987820907,0.03266065624886692,0.0177535395241961
2023,0.0446537853107344,0.03975731831149361,0.0347339831746855,0.0191160317391101
2024,0.0462244256078518,0.04334866804032667,0.033752233607187855,0.0238467116693515
2025,nan,0.03900878581916708,0.02920484818682642,0.0214444984203619
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_importance.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.2259377777777777,nan,nan,nan
1988,0.1234978723404255,nan,nan,nan
1989,0.0707326732673267,nan,nan,nan
1990,0.106386013986014,nan,nan,0.0927329547850582
1991,0.1059472222222222,nan,0.21765718954248361,0.0975070020383335
1992,0.1090354330708661,nan,0.1809967087050138,0.0997272780689953
1993,0.1256284810126582,0.0,0.15372342543077833,0.1030688608423738
1994,0.1683378571428571,0.2829714285714286,0.15863454780105227,0.1085199174443776
1995,0.0984282894736842,0.1234962962962963,0.16783400416377509,0.1135822644222253
1996,0.0818375,0.2031642857142857,0.15470667593001955,0.1177273001937252
1997,0.133616,0.1998210526315789,0.14727334693877547,0.1207022993294707
1998,0.1350311258278145,0.16030519480519478,0.1558995017852694,0.1281454370078618
1999,0.102422,0.22466249999999996,0.15156563496665695,0.1312156241842473
2000,0.1117131578947368,0.1454098712446351,0.15519135420098845,0.1371638002766401
2001,0.1048802030456852,0.17778908296943227,0.15866814623786404,0.1426931986999725
2002,0.1141690821256038,0.16183990384615382,0.15488511005851208,0.1476544689106267
2003,0.1044388888888888,0.14217314814814813,0.15948212125079766,0.1511985235878798
2004,0.1607888888888888,0.20078708487084865,0.15547562048165028,0.1543166598915989
2005,0.1433265700483091,0.10180038910505836,0.1597199931280333,0.1572621311405373
2006,0.1286950980392156,0.19544231884057967,0.15762245163876915,0.1618529479547876
2007,0.1354760368663594,0.15527910447761192,0.15671997350176045,0.164673510720459
2008,0.17151,0.17037485955056175,0.1580587920962199,0.1671826669168777
2009,0.1518007633587786,0.18384844844844841,0.16104527745169578,0.1701558397751686
2010,0.1105188356164383,0.16891885546588403,0.16346203802015907,0.1750010279297304
2011,0.1103633986928104,0.18007136465324383,0.16409331407787758,0.1773254189856213
2012,0.1772065395095368,0.1553642740619902,0.1661899518010228,0.1793274802122566
2013,0.1338097222222222,0.17847163297751525,0.16419849722905355,0.1811351339763406
2014,0.1777827250608272,0.18608224537529233,0.1667602577225173,0.1824938814661591
2015,0.1587238213399503,0.1824673197492163,0.16653043983822038,0.1849663703566766
2016,0.1782698943661972,0.18975962881660344,0.16918502636543947,0.1877011590414608
2017,0.1858613569321534,0.1830496574422353,0.17118435190043535,0.1888218277057077
2018,0.1790679563492063,0.19263376403493135,0.1761087094863332,0.187655380449581
2019,0.1877845830413454,0.19666980813403592,0.18093179442094753,0.1896558448389972
2020,0.1930934141201264,0.20914479904517264,0.18541056886141868,0.1945835577490838
2021,0.1968408311910882,0.2146518461188254,0.18610522516503383,0.1987048090557009
2022,0.194268983768525,0.21628191976897476,0.19046983938218334,0.2004982318189715
2023,0.2172165254237288,0.2405327418081008,0.2037373420919656,0.2079875106050765
2024,0.2594951817979032,0.2882504059656094,0.22761992184374902,0.2357059630150573
2025,nan,0.34742480586124946,0.2628154013485243,0.2757537492992887
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_novelty.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.0901944444444444,nan,nan,nan
1988,0.0306904255319148,nan,nan,nan
1989,0.0458673267326732,nan,nan,nan
1990,0.1054846153846153,nan,nan,0.0255528574561218
1991,0.0662993055555555,nan,0.008195751633986838,0.027752477421226
1992,0.0386346456692913,nan,0.02586496462626882,0.0293282232376181
1993,0.0361848101265822,0.0,0.02391354723707662,0.0305371598764247
1994,0.0931742857142857,0.0525214285714285,0.024293487540951012,0.0334547417255277
1995,0.0765092105263157,0.046937037037037,0.026705150744082008,0.0347432289948288
1996,0.0563092105263157,0.0148821428571428,0.0281745720962546,0.037447146150423
1997,0.099476,0.0,0.0294558622448979,0.0390559937504068
1998,0.1033569536423841,0.027881818181818178,0.03138389936062438,0.0429926430079669
1999,0.0620433333333333,0.04368645833333332,0.03407504711510577,0.0466339625999667
2000,0.099516447368421,0.08026351931330465,0.03203517957166387,0.0498009820726316
2001,0.0668365482233502,0.10024628820960695,0.03444615594660191,0.0529945746660515
2002,0.0987811594202898,0.04904471153846149,0.03443628030091943,0.0562913963820376
2003,0.1014287878787878,0.12265787037037033,0.03345577791959155,0.0588618669103738
2004,0.0782768115942029,0.07052177121771214,0.038117760279964955,0.0618694442258938
2005,0.1011777777777777,0.09734785992217894,0.03786373749087312,0.0642447682733562
2006,0.1112779411764706,0.08382115942028982,0.03839847649594061,0.066025475787897
2007,0.1195774193548387,0.08401828358208951,0.041289257323314774,0.0678479500570041
2008,0.1353987999999999,0.08735042134831458,0.04240138831615117,0.0696852443775684
2009,0.1348320610687023,0.09117257257257252,0.042525154668612536,0.0729837477088317
2010,0.1336934931506849,0.10324035216434332,0.04613546317978847,0.0755088272158391
2011,0.1474186274509804,0.10609071588366888,0.04855762596277274,0.0781205057586379
2012,0.2022220708446866,0.1170964763458401,0.05154024675913997,0.0799058016982624
2013,0.1533966666666666,0.11258664546899837,0.05437068690005323,0.0820529811372976
2014,0.1451209245742092,0.13526517116733996,0.05655504616810141,0.0834802041778359
2015,0.1139550868486352,0.14819855799373038,0.059435730030333624,0.085879960186398
2016,0.1586642605633803,0.17373612053482337,0.06036804605485941,0.0874814744123584
2017,0.1753323008849557,0.16999181891456205,0.06503062881444861,0.0883721023652924
2018,0.1603741071428571,0.17474283995722684,0.07103789201997117,0.0891537724261035
2019,0.1545331464611072,0.17551145115524927,0.07689809754629405,0.0886504529578068
2020,0.1890462592202318,0.18312549752211926,0.08389769794259874,0.0933363880249258
2021,0.1744937874892888,0.18727379922604143,0.08703023333502781,0.0932475913805391
2022,0.1749970359915314,0.19297251344507918,0.0886481382110873,0.0913077836602452
2023,0.2168255367231638,0.21996411843398933,0.0983797754803818,0.0946550926935326
2024,0.2522406870399286,0.2512927012044055,0.1171523296101418,0.1062778221955241
2025,nan,0.24011782443499188,0.12401142495186813,0.1166138939455308
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_problem.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.0,nan,nan,nan
1988,0.0,nan,nan,nan
1989,0.000709900990099,nan,nan,nan
1990,0.0,nan,nan,0.0016932000472306
1991,0.0,nan,0.0,0.0020576232063873
1992,0.0,nan,0.0007202706859427592,0.0019196490699076
1993,0.0,0.0,0.0011214200831847672,0.0020412193460746
1994,0.0,0.0,0.0007536682219795049,0.0021399231353847
1995,0.0,0.0,0.0007486236409899987,0.002242769178408
1996,0.0034263157894736,0.0,0.001107433840712383,0.0022116596459413
1997,0.0,0.0,0.0013514591836734486,0.0023151028578868
1998,0.0063072847682119,0.0,0.0014286971684795834,0.0025888205997013
1999,0.0,0.0,0.0014526891852710577,0.002699603395904
2000,0.0048730263157894,0.0,0.001757331136738031,0.0028730316508909
2001,0.0,0.0,0.0017451850728154997,0.0029283621623582
2002,0.0,0.0,0.001704015045973774,0.0033311678188628
2003,0.00455,0.005715740740740712,0.00212335928525842,0.0036038749914395
2004,0.0,0.0036177121771217495,0.0021966109499470033,0.0036707500655651
2005,0.000859420289855,0.0017066147859922066,0.0023006034445732498,0.0040478621663354
2006,0.0034039215686274,0.0,0.002337442116868757,0.0043794046571238
2007,0.0018216589861751,0.0009145522388059628,0.002394985298921884,0.0045273544555183
2008,0.0,0.0019543539325842523,0.0020412199312714427,0.0046238437925566
2009,0.0023274809160305,0.002348948948948942,0.002145608997747343,0.0047460639071269
2010,0.0,0.000750843727072606,0.0028041409102147943,0.005021244650044
2011,0.0019222222222222,0.0017157718120805212,0.0030133183568677433,0.0053316311610272
2012,0.0014972752043596,0.0010550734094616247,0.0028948526435850818,0.005518870644994
2013,0.0,0.0006350442879854359,0.0027068293346328193,0.0055830155364613
2014,0.0030075425790754,0.0019280459281309501,0.0032107668106838116,0.0059271959201956
2015,0.0138667493796526,0.0019718495297805162,0.0033356420626895495,0.0062258167311815
2016,0.0023561619718309,0.0015431450808221392,0.0034270233660683644,0.0064897307160702
2017,0.0038408554572271,0.0023324691026329527,0.003563993445822129,0.0068350021201233
2018,0.0042378968253968,0.0015324630190696384,0.003678514851485104,0.0068085570649159
2019,0.0034729502452697,0.0020258782596945858,0.0035013448652758228,0.0071275407145562
2020,0.002663593256059,0.0023529539970420627,0.0040117599507825666,0.0074615015626929
2021,0.0045017566409597,0.002247457318461135,0.004297951328622531,0.0077284599773547
2022,0.0043695836273817,0.002286370770293105,0.004206495776077693,0.0075985981182727
2023,0.0043462146892655,0.0026102670728365388,0.0046682599729592645,0.0078187145078976
2024,0.0050860584430069,0.002757812691637799,0.004879444905997067,0.008071521623567
2025,nan,0.00205033983742292,0.00517587658251581,0.0073858899923853
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_quality.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.0155744444444444,nan,nan,nan
1988,0.0386872340425531,nan,nan,nan
1989,0.0243405940594059,nan,nan,nan
1990,0.0575503496503496,nan,nan,0.019511884841482
1991,0.0505583333333333,nan,0.005520915032679701,0.0198505772592873
1992,0.0238496062992125,nan,0.02384533989541673,0.019951988526542
1993,0.0482873417721519,0.0,0.02926076945929883,0.0210184700600943
1994,0.0662707142857143,0.0637785714285714,0.03287009828253744,0.0204752848204991
1995,0.0330776315789473,0.0373037037037037,0.03760112576143105,0.0208891349269468
1996,0.0333282894736842,0.0360142857142857,0.04025799279984835,0.0213930857844531
1997,0.0308513333333333,0.0344,0.04595528061224486,0.0222653782305839
1998,0.0302629139072847,0.04274805194805195,0.048240646018433905,0.0227302617626236
1999,0.0414713333333333,0.027232291666666627,0.04675433096549719,0.0230709348821756
2000,0.0276019736842105,0.06571072961373386,0.05270149588138381,0.0228734601719508
2001,0.050177157360406,0.0702393013100436,0.053684541868932005,0.0238971070760267
2002,0.0587531400966183,0.048113461538461536,0.05486700195040398,0.0247902520719607
2003,0.0374570707070707,0.042245370370370364,0.057323578813018465,0.0263644024569084
2004,0.0558816425120773,0.051475276752767474,0.05642019846203431,0.0266868878398461
2005,0.0503618357487922,0.03300466926070035,0.0564832195163853,0.0273896765124128
2006,0.0513024509803921,0.04090637681159416,0.05804137716748517,0.0282548904819258
2007,0.0660271889400921,0.05101156716417907,0.06136830374968235,0.0290918397631569
2008,0.0599032,0.08155491573033702,0.06069307560137452,0.0300758241039317
2009,0.0494786259541984,0.052504304304304264,0.06266246232431227,0.0318070497234334
2010,0.0509061643835616,0.03957417461482023,0.06213540500050903,0.0328375025183048
2011,0.0394346405228758,0.05269205816554807,0.06321273668164308,0.0341867662922955
2012,0.0531997275204359,0.04497755301794449,0.06009826213866093,0.0352069131382234
2013,0.0455336111111111,0.043081830570065816,0.06184745174926613,0.036196180383086
2014,0.0370031630170316,0.054979672549436476,0.0624747632335987,0.0372042670728647
2015,0.0550488833746898,0.05630547021943571,0.0640015925176946,0.0385572515538802
2016,0.0480080985915492,0.0570187287966473,0.06502214406656663,0.0396808516714701
2017,0.0471607669616519,0.057531481730252514,0.06348824666537788,0.0411795050495067
2018,0.0574909722222222,0.05958170557832823,0.06719398324447824,0.0426127778618178
2019,0.0607025928521373,0.056895210106742276,0.06690797890034686,0.0432744307422157
2020,0.0602529504741833,0.059637417295866677,0.06802109122385322,0.0442387044725522
2021,0.0651794344473007,0.06032516503528335,0.06862837348128886,0.0454566522889956
2022,0.065623817925194,0.059680494695209946,0.07113833581088426,0.0453804028056534
2023,0.0653438983050847,0.06864284286704378,0.07304483837045732,0.0487055619179639
2024,0.0686536248048182,0.06937149655358497,0.0771513123480722,0.0571479716808068
2025,nan,0.0700065878506229,0.08105482109965574,0.065503086888194
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_rigor.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.1035911111111111,nan,nan,nan
1988,0.1003021276595744,nan,nan,nan
1989,0.0941168316831683,nan,nan,nan
1990,0.0822937062937063,nan,nan,0.0670542891361002
1991,0.1104770833333333,nan,0.036225816993464,0.0689178640197871
1992,0.12581968503937,nan,0.10938191325745919,0.070325114811894
1993,0.0811341772151898,0.3177,0.10388440285204988,0.0729820605157498
1994,0.1340164285714285,0.2388214285714285,0.11276339720043677,0.0745438909920001
1995,0.1340407894736842,0.143374074074074,0.119122314750559,0.0776294199158855
1996,0.1182125,0.0772642857142857,0.12027644160929699,0.0784766275089752
1997,0.1054266666666666,0.1987,0.1266725408163265,0.0819405439099017
1998,0.1081801324503311,0.10206233766233766,0.1275540562982645,0.0831108235614185
1999,0.1351886666666666,0.24345416666666664,0.1245453645984343,0.0853755333539001
2000,0.1025282894736842,0.12566394849785406,0.12868587149917626,0.0891669534322367
2001,0.096533502538071,0.11019475982532746,0.12441567354368926,0.0912715598256262
2002,0.1680449275362318,0.1578634615384615,0.12285684870437442,0.0938160116248954
2003,0.1422085858585858,0.12852731481481477,0.1223869023611997,0.0968300732774601
2004,0.1329652173913043,0.1565793357933579,0.12427980614265319,0.1015988849549785
2005,0.164587922705314,0.18528093385214003,0.12614100416612975,0.104752097552838
2006,0.1657774509803921,0.1537020289855072,0.12683132805452538,0.1070029410061611
2007,0.1891428571428571,0.1562880597014925,0.12840699843914477,0.1095076690816814
2008,0.1999832,0.2031970505617977,0.13034225601374566,0.1123399090632064
2009,0.1604129770992366,0.20386006006006002,0.13614111488308636,0.1150689791676492
2010,0.1837438356164383,0.18762853998532647,0.13668193387924887,0.1167418413844755
2011,0.1645934640522875,0.20936800894854582,0.13482733873555836,0.1199177416124186
2012,0.2239937329700272,0.1951879934747145,0.13916610741135924,0.1217935894783159
2013,0.2152183333333333,0.19434172155348622,0.1412247333884878,0.1238295573331751
2014,0.2296978102189781,0.21477690835636823,0.14376936959262168,0.1271077210460772
2015,0.2680774193548387,0.22459173981191222,0.1457687199191102,0.1293293999553618
2016,0.2074389084507042,0.2353170125723408,0.14800520826278357,0.1322448431211821
2017,0.2581480825958702,0.24910826840408382,0.14871725258438961,0.135110995629039
2018,0.21715625,0.2501311040812689,0.15978622916137764,0.1372519469740517
2019,0.2352897687456201,0.25362924942575327,0.16188919672416793,0.1383702427953311
2020,0.2613034246575342,0.25575324200202376,0.16867711105388153,0.1399802465703488
2021,0.2598694515852613,0.2624691258820851,0.16920092012287669,0.1440193588967233
2022,0.2711209244883557,0.27384770962814153,0.17615636923969397,0.148334174292753
2023,0.2975311016949152,0.30255732153506437,0.1780487483440995,0.1526172700754385
2024,0.3350037028775373,0.360197555620968,0.19773995015231233,0.1656551906634011
2025,nan,0.4221318599476241,0.2325516806547594,0.1913505156910714
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_scale.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.0392055555555555,nan,nan,nan
1988,0.0299553191489361,nan,nan,nan
1989,0.0428663366336633,nan,nan,nan
1990,0.0679643356643356,nan,nan,0.0632708557187075
1991,0.0746298611111111,nan,0.04628104575163395,0.0658082943256983
1992,0.0849732283464567,nan,0.07147831436481078,0.0651940216634967
1993,0.0345696202531645,0.3058,0.07074344919786092,0.0647332565691686
1994,0.042075,0.2499142857142857,0.06880044673880666,0.0667127402919702
1995,0.0257111842105263,0.0353666666666666,0.07434167630503505,0.0660073907501884
1996,0.0505763157894736,0.1182214285714285,0.07700234320722538,0.0667272921636659
1997,0.0429906666666666,0.0427894736842105,0.07674961224489792,0.067604007226092
1998,0.0608059602649006,0.07399610389610388,0.08146415345013695,0.069076739081373
1999,0.0360926666666666,0.08508229166666663,0.08189994201217739,0.0697111467405491
2000,0.0275065789473684,0.07619656652360511,0.07817980230642499,0.0714132185186189
2001,0.0584380710659898,0.16290524017467248,0.07582670509708732,0.0717576215924818
2002,0.0381492753623188,0.07995048076923074,0.07819129841181383,0.0742809593776148
2003,0.0566813131313131,0.07211018518518514,0.07658529674537327,0.0749762458703203
2004,0.0740251207729468,0.07743985239852395,0.0759915895381498,0.0768808870967742
2005,0.0307681159420289,0.05457548638132291,0.07709655113172696,0.0769235705901141
2006,0.057831862745098,0.10171826086956519,0.07661895559787507,0.0795621029632031
2007,0.0561064516129032,0.08541828358208951,0.07855736142872695,0.080455164944283
2008,0.073644,0.09762176966292133,0.07537143986254291,0.0812689050225276
2009,0.061442748091603,0.08116426426426424,0.0800045528094165,0.0836873896701856
2010,0.0604712328767123,0.1112592076302274,0.07922849766555637,0.0851331173614624
2011,0.0725630718954248,0.10535329977628631,0.07919933140778772,0.0864382663995994
2012,0.0785732970027247,0.09282117455138658,0.07818154212198139,0.0871556708712893
2013,0.0850905555555555,0.07773597547126956,0.07940471910876386,0.087577347458737
2014,0.1497880778588807,0.1224852859876674,0.08014360272806607,0.0899375144526293
2015,0.110603970223325,0.12543648902821314,0.0815442548028311,0.0913606387535592
2016,0.0898431338028169,0.12056887846737174,0.07992077016109522,0.0942546626538594
2017,0.1190843657817109,0.13245435249865659,0.08265473935176232,0.0949788736884725
2018,0.126126488095238,0.13798810818035998,0.0833741567233646,0.096241146744118
2019,0.1184281709880869,0.14864148088096202,0.08809365743160825,0.0972929685377955
2020,0.1468765015806111,0.16170472743312314,0.08853794102498064,0.1009069132258164
2021,0.1492647386461011,0.17914279535624852,0.09202235310350833,0.1041753531059786
2022,0.1871723359209597,0.19272210643061918,0.09451993038686048,0.1047209849009668
2023,0.2481025423728813,0.25183276920845216,0.10709904743045214,0.1119026165181382
2024,0.3277980147222841,0.3156557178600338,0.12712694667528227,0.1365734064571818
2025,nan,0.34195513994641313,0.14183281381529048,0.1485529190091214
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_total.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.7639166666666667,nan,nan,nan
1988,0.5759,nan,nan,nan
1989,0.4124227722772277,nan,nan,nan
1990,0.6149531468531468,nan,nan,0.4810931220322686
1991,0.5851715277777778,nan,0.5277029411764707,0.494196355572385
1992,0.5173417322834646,nan,0.7089782220855121,0.4979286411219867
1993,0.6141018987341772,1.4661333333333333,0.6887066993464052,0.5076396061697316
1994,0.70687,1.347735714285714,0.6816641616201727,0.5189488331634435
1995,0.5263342105263158,0.5145703703703703,0.715007440820418,0.52890048447425
1996,0.5566309210526316,0.8658571428571429,0.6996447925219479,0.5411137401004427
1997,0.6545626666666666,0.9288578947368421,0.7001862193877552,0.5522300325499643
1998,0.6942364238410597,0.7210935064935065,0.7282944532093332,0.5693177434064695
1999,0.6268286666666666,1.0104010416666667,0.7108694802841404,0.5839445543320915
2000,0.6788394736842105,0.811719313304721,0.7202261285008238,0.5997435835751675
2001,0.5536944162436548,0.8592318777292577,0.7149790442961165,0.614848525028639
2002,0.7273198067632851,0.812525,0.7254038757314015,0.6343178432681197
2003,0.6910444444444444,0.9422712962962962,0.725156630504148,0.6509955055861371
2004,0.7519217391304347,0.8636284132841328,0.7177561403508772,0.664364397674622
2005,0.7694497584541063,0.7932120622568094,0.7188378409139716,0.6775507046093064
2006,0.7580279411764705,0.842843188405797,0.7235895339280346,0.69126139208011
2007,0.8670087557603686,0.8124570895522387,0.7340711495880069,0.6998810292008385
2008,0.9896236,0.9715679775280899,0.7304221769759449,0.7097513081848279
2009,0.9725374045801528,0.9090496496496496,0.74711824930994,0.7277221596425859
2010,0.9530544520547946,0.9346465150403521,0.7527224644742775,0.7409196595405689
2011,0.9098892156862746,1.0035197427293063,0.756749839537869,0.7548147498390443
2012,1.159865122615804,0.9614299184339314,0.7641820179795675,0.7647242413607053
2013,1.0338905555555555,0.9505894617306383,0.7740956707503656,0.7741977378595911
2014,1.1443817518248174,1.0776075696364023,0.7833743548856301,0.7880054616281225
2015,1.104016129032258,1.105442962382445,0.79222440950455,0.7997537837575834
2016,1.0991207746478877,1.1265719916184396,0.798382569783755,0.8154773557983683
2017,1.148476401179941,1.1349563473938744,0.8110473382857879,0.8249829330604272
2018,1.1632539682539682,1.1621340625556942,0.8434854269273082,0.8304450009580572
2019,1.1351539593552908,1.1792964396703147,0.8614394976951956,0.8377082952680447
2020,1.2431329820864063,1.2218453439194623,0.8906310577445846,0.8687029385010411
2021,1.230014610111397,1.2694280013658095,0.8988174866919876,0.8895752969393267
2022,1.2915773817925194,1.3091268190093541,0.9206276697726695,0.8955123237652572
2023,1.4805485310734463,1.4974370662282612,0.9716758689209675,0.9268476558668928
2024,1.6948001561454382,1.7468122353864646,1.0778972436074956,1.0316910684547158
2025,nan,1.9523229242669653,1.2089972212730138,1.1569797445360726
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sensational_utility.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.10915,nan,nan,nan
1988,0.1259,nan,nan,nan
1989,0.0545673267326732,nan,nan,nan
1990,0.1150566433566433,nan,nan,0.072391023640642
1991,0.0637298611111111,nan,0.1302954248366013,0.0737886356861449
1992,0.092963779527559,nan,0.17442426945555212,0.0742447078288568
1993,0.1915917721518987,0.7451666666666666,0.19134239453357096,0.0747756710279248
1994,0.0783864285714285,0.2647428571428571,0.16832507693835,0.075730173143489
1995,0.0765388157894736,0.1280814814814814,0.16987458555015802,0.0767746250099846
1996,0.1063513157894736,0.253275,0.16385839701888458,0.0782370821441596
1997,0.1230233333333333,0.3274947368421053,0.1546619183673469,0.080328383568778
1998,0.1698569536423841,0.15759870129870127,0.15555255750228347,0.0810400375934038
1999,0.125118,0.13808229166666663,0.14746681284430263,0.0837536495289399
2000,0.2003532894736842,0.20928798283261799,0.14288084019769354,0.0863320124216864
2001,0.1220756345177665,0.14270349344978162,0.13727316747572813,0.0884842915938813
2002,0.1280285024154589,0.14704326923076916,0.14716030927835047,0.0918934546459736
2003,0.1545222222222222,0.2800898148148148,0.1445697638800255,0.0941446510760191
2004,0.1830212560386473,0.17996937269372693,0.1351189713127964,0.0952409159454497
2005,0.1709536231884058,0.21186381322957193,0.13189562985869513,0.0989972592762878
2006,0.1452176470588235,0.1378255072463768,0.13205037586448828,0.0993448176757616
2007,0.1919511520737327,0.14885298507462685,0.1335726523648771,0.0999674267220771
2008,0.2011,0.19318749999999996,0.13249435567010306,0.1017009574015697
2009,0.2830950381679389,0.20237177177177174,0.12989035026491952,0.1056519185637079
2010,0.3250561643835616,0.22730990462215697,0.1314436330051052,0.1074085657735079
2011,0.2808790849673203,0.23748612975391495,0.13481719752888316,0.1094151993704842
2012,0.3313288828337875,0.2499340946166394,0.135936882642236,0.1120460690357829
2013,0.2992947222222222,0.2347266636384283,0.13941489964527348,0.1135552934431536
2014,0.2828243309002433,0.2420883053370189,0.13932242142803267,0.117731580021248
2015,0.2616131513647642,0.2509447805642633,0.13955880990899894,0.1202884827996672
2016,0.3009795774647887,0.24650806226302135,0.14163448309225482,0.123493375052867
2017,0.256430825958702,0.22806603304674902,0.14379686467279734,0.1258081687979485
2018,0.2929880952380952,0.23384536178934232,0.14801412625877972,0.1277803321937494
2019,0.260726769446391,0.23006413660316166,0.14877903499184206,0.1310285359592644
2020,0.2790856164383561,0.2325612075452116,0.15532459438578416,0.1328658227592932
2021,0.2517621251071122,0.24002145231049393,0.15721804878757284,0.1352956202658207
2022,0.2577212773465067,0.24499785925042372,0.15856181936840574,0.1403092507474642
2023,0.2791227683615819,0.26997248843543986,0.16770523674255353,0.1469910941837897
2024,0.2981824447914343,0.31052866779503024,0.1818860746484507,0.1608965731100012
2025,nan,0.3682714839315178,0.2119927498062225,0.1858954785088216
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/sentence_length.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,22.763003333333337,nan,nan,nan
1988,23.172394680851067,nan,nan,nan
1989,24.283383168316835,nan,nan,nan
1990,23.344379020979023,nan,nan,24.126587354407217
1991,23.94857361111111,nan,23.727671241830063,24.164798259359817
1992,24.325923622047245,nan,24.694443094432483,24.24139289171344
1993,24.843507594936707,22.152783333333332,25.034788279857395,24.25846141772876
1994,26.387252857142855,21.84617857142857,24.933240534101063,24.34013176554491
1995,28.726035526315787,24.201477777777775,25.171893322538363,24.32368170666907
1996,24.17820460526316,23.00637142857143,24.98707499526306,24.17229478614949
1997,24.174472,24.16722631578947,25.127839658163268,24.12529780775991
1998,25.01764834437086,24.751475324675322,25.066442846466824,24.009607825054644
1999,23.271574,24.182119791666665,25.18452000579878,23.89184455344218
2000,25.46132894736842,22.63294678111588,25.21862809884679,23.81914581920751
2001,23.269153299492384,23.841361572052403,25.23444985133495,23.888188944842135
2002,24.523887439613528,22.276510576923076,25.18997426023962,23.95124604310276
2003,23.6544297979798,22.94012314814815,25.31379836630504,23.95239184171313
2004,23.41267729468599,23.269439483394834,25.394652424368008,24.042591979412535
2005,23.850512077294685,23.307149416342412,25.358980724133485,24.104601530061093
2006,23.95184754901961,24.823700289855076,25.454198095619926,24.055182844227236
2007,24.191618894009217,23.100548880597017,25.394593845511633,24.05896166249862
2008,24.2228812,23.054094943820225,25.59785677319588,24.079118984648176
2009,24.20204541984733,23.10956206206206,25.71287243567372,24.1095309913948
2010,24.56582089041096,23.29194490095378,25.772009560310096,24.09886244826902
2011,24.702259477124183,23.67989004474273,25.8932718576166,23.97422384076114
2012,24.236382288828334,23.537619575856446,25.921064073978688,23.943188865563823
2013,25.286110555555556,23.803214013172838,25.953399065018075,23.84929523650661
2014,24.32739683698297,24.058049096321497,26.17287804510144,23.818096473206644
2015,27.436246401985112,24.10468529780564,26.303960864509605,23.82387778114693
2016,24.532674823943665,24.183580462981443,26.309434337961395,23.774973785148397
2017,24.96400766961652,24.296935928264375,26.363681138328133,23.76302816692756
2018,24.975380158730157,24.302629633755124,26.35402579165609,23.795788151151186
2019,24.96896005606167,24.376234154168355,26.33665645028434,23.795121668043905
2020,25.150836722866178,24.489904029475106,26.322162358714625,23.8110018986656
2021,26.672310711225364,24.480587375369907,26.40074995751603,23.882485896144512
2022,26.770121841919547,24.58120599326177,26.42343773684783,23.933200797804098
2023,29.418923305084743,24.517043905033606,26.339821260396324,23.90416865747573
2024,29.300147445906756,24.436624606912453,26.18898704390904,23.69994422657119
2025,nan,24.759538727842447,26.13239978580299,23.511881508805462
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/signposting.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.2065677777777778,nan,nan,nan
1988,0.1876265957446808,nan,nan,nan
1989,0.1615207920792079,nan,nan,nan
1990,0.180506993006993,nan,nan,0.4259513427007514
1991,0.2058972222222222,nan,0.2769294117647058,0.4220146876837924
1992,0.2154535433070866,nan,0.21924057213165174,0.4251930513676918
1993,0.1797575949367088,0.1985833333333333,0.215479055258467,0.4261214337589228
1994,0.2479192857142857,0.0655285714285714,0.21019702174128857,0.4225150444294765
1995,0.1838072368421052,0.4126074074074073,0.22096017426170095,0.4235346029221264
1996,0.2347072368421052,0.2561714285714285,0.21871082549106294,0.4243378610599009
1997,0.211604,0.289557894736842,0.22230187244897956,0.4301172801249919
1998,0.1958781456953642,0.19902857142857142,0.2262129826455202,0.4273085234386835
1999,0.25544,0.324196875,0.22899215352276017,0.4281154939604642
2000,0.2704368421052631,0.3023549356223175,0.22507886655683687,0.4216712768842722
2001,0.2241796954314721,0.3090724890829694,0.22223683859223298,0.4184762941960097
2002,0.2317801932367149,0.27095673076923077,0.22224385344106992,0.4140797194385783
2003,0.1580166666666666,0.28684259259259254,0.22581831014677725,0.4136133238400884
2004,0.2561140096618357,0.3150280442804428,0.228066017405719,0.4117527233586852
2005,0.2421164251207729,0.2738556420233462,0.22578768199974228,0.4046690362507095
2006,0.2673338235294117,0.28446144927536227,0.22938318532625032,0.4078968113525115
2007,0.3442723502304147,0.26677947761194026,0.22754075465534135,0.4059034322018315
2008,0.290172,0.30216137640449436,0.23618483161512024,0.4029046983436143
2009,0.2816648854961832,0.30565925925925924,0.24066379961293188,0.4030862778741862
2010,0.3120010273972602,0.30249075568598677,0.250886996931043,0.4049146000163017
2011,0.2866428104575163,0.2915070469798658,0.25165763666024815,0.4084293640460691
2012,0.3016681198910081,0.3042532789559543,0.25337108797233154,0.4101059276797921
2013,0.2875538888888889,0.31046838519191455,0.2607687886034203,0.4145797075823961
2014,0.3256070559610705,0.33052904529024024,0.26732972967148994,0.4175704535487215
2015,0.3497315136476426,0.34074039184952976,0.2720672962588473,0.4226087433240074
2016,0.342919014084507,0.3530702853721812,0.2776529592182284,0.4249172522007944
2017,0.3571911504424779,0.3611386552928533,0.28586390323382393,0.4290280493909029
2018,0.3692268849206349,0.37570787292817676,0.2904046678514005,0.4307947268528323
2019,0.3823093202522775,0.40076044791244425,0.3005138842687196,0.4324322279096992
2020,0.4006331928345626,0.40966711553929575,0.3111668605316622,0.4333147674271128
2021,0.4227362039417309,0.4304952834054177,0.31709128098243267,0.4368102113949118
2022,0.4199147847565278,0.45028084416263836,0.3269705021572822,0.4434295436124424
2023,0.4565366949152542,0.4608262769369631,0.3363968882728104,0.4421351310515876
2024,0.4724326790095918,0.44630825667819557,0.33520001353887807,0.4293836877889104
2025,nan,0.40387742995110576,0.3261551144745506,0.3864569800560569
2026,nan,nan,nan,nan
2027,nan,nan,nan,nan


==> data/pgfplots/ttr.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,0.775266464091205,nan,nan,nan
1988,0.8007918685337208,nan,nan,nan
1989,0.7867803008018348,nan,nan,nan
1990,0.7938402668316584,nan,nan,nan
1991,0.7843286041512225,nan,0.8302547768295259,nan
1992,0.7923785656715883,nan,0.8223323282931126,nan
1993,0.7961027622399397,0.7749747482804135,0.8233030512685393,nan
1994,0.7655811276726446,0.7391777318663555,0.8191982225003445,nan
1995,0.7942119357942226,0.7035987394607301,0.8139842508617066,nan
1996,0.7726264687386,0.7340794372242394,0.8114075482925576,nan
1997,0.7700994794457147,0.697419642752629,0.8072135768138656,nan
1998,0.7710641450483384,0.7445713650753126,0.8057793780108037,nan
1999,0.7682170985648457,0.7713062830928132,0.8037780130316992,nan
2000,0.7714487100438772,0.7719496406792274,0.8023029826912724,nan
2001,0.7719266470110113,0.7641653954976043,0.799880781708572,nan
2002,0.785435541770211,0.7593701477987845,0.7989420133197954,nan
2003,0.7792526238586244,0.7616191463575888,0.7963202309010103,nan
2004,0.7869304629593039,0.7784019257121478,0.7937275602856013,nan
2005,0.7728102137804349,0.7643714957046591,0.7902489671044655,nan
2006,0.7530821255885188,0.7638859799480293,0.7878448464771763,nan
2007,0.7657998463896435,0.7735987274534888,0.7870865308321389,nan
2008,0.7617367899276679,0.7735290017698602,0.7841941159333872,nan
2009,0.7475712495893149,0.7631309085924904,0.7809833596075634,nan
2010,0.7492009163020528,0.7497130546824257,0.776186139897259,nan
2011,0.7556040424035732,0.7494102606597205,0.7740527433139516,nan
2012,0.7584085128849231,0.7510955237103383,0.7706206001076886,nan
2013,0.7584991016621138,0.7522864971086721,0.7686376844408039,nan
2014,0.7584531281189335,0.749895820965827,0.7657007176045983,nan
2015,0.7609118241738946,0.750488345282068,0.7640916436464372,nan
2016,0.7520906991298496,0.7473098946326936,0.7619089453972292,nan
2017,0.7579457477291527,0.7452195700820341,0.7590054846993232,nan
2018,0.7500929814097959,0.7430857610895958,0.7574312973508985,nan
2019,0.7425780175754056,0.7391606366534016,0.7555943129182641,nan
2020,0.7412433111458961,0.7379989943524994,0.7521786797617506,nan
2021,0.7357511971976779,0.7342873346368273,0.7501894162190432,nan
2022,0.7302571200601355,0.7308747236800525,0.7495967020926014,nan
2023,0.7334974595250832,0.736811947220632,0.7498268937466636,nan
2024,0.7363786748641761,0.7459333006581906,0.7515600506494743,nan
2025,nan,0.760281739167072,0.7588287468194231,nan


==> data/pgfplots/verbs.csv <==
year,neurips,arxiv_ml,arxiv_nonml,pubmed
1987,11.301167777777778,nan,nan,nan
1988,11.1804,nan,nan,nan
1989,11.447108910891089,nan,nan,nan
1990,11.492518181818182,nan,nan,nan
1991,12.063938194444445,nan,9.56415392156863,nan
1992,11.77888188976378,nan,9.661339495539833,nan
1993,11.317635443037975,14.260183333333332,9.537779783125371,nan
1994,11.664350714285714,12.646585714285717,9.483000327608458,nan
1995,11.36519802631579,11.789907407407409,9.512071601511296,nan
1996,11.894263815789474,12.550871428571428,9.459552150571591,nan
1997,11.621603333333336,12.163742105263156,9.408956596938776,nan
1998,11.66555761589404,12.938067532467532,9.472367711533671,nan
1999,11.439906666666667,12.142089583333336,9.45039288561902,nan
2000,11.844148684210529,12.34346738197425,9.424167973640857,nan
2001,11.700254822335026,12.191363755458516,9.504451516990292,nan
2002,11.746056038647342,12.49449423076923,9.524458969072166,nan
2003,12.084791919191918,11.684977777777776,9.561411571155073,nan
2004,12.508591787439611,11.90217970479705,9.548181093152829,nan
2005,12.18317922705314,11.909566536964979,9.605505609242796,nan
2006,12.116093137254902,12.044935942028983,9.630338282048712,nan
2007,12.043132258064515,11.793928731343284,9.675880498384696,nan
2008,12.5293176,11.942999297752811,9.68670710137457,nan
2009,12.314598091603054,12.245343643643642,9.7212762000698,nan
2010,12.272843835616438,12.274541452677918,9.799321159803936,nan
2011,12.2565522875817,12.193047315436242,9.807181133664955,nan
2012,12.204878746594003,12.258651843393148,9.890188191863816,nan
2013,12.003936944444444,12.209961844197139,9.949854472613529,nan
2014,12.174064720194648,12.278569572613227,9.979486834818397,nan
2015,11.892799751861045,12.44090042319749,9.992868848331648,nan
2016,12.260456514084508,12.55503315705448,10.056312590585845,nan
2017,12.229952949852509,12.57685105454057,10.13956659578581,nan
2018,12.522080952380954,12.644151759935841,10.229633370567825,nan
2019,12.433978486334968,12.727510657343602,10.344220048630582,nan
2020,12.440388356164384,12.72557450507252,10.475565167253269,nan
2021,12.413995372750644,12.772688001365811,10.5166754805772,nan
2022,12.45561556104446,12.793725038190303,10.557121669265074,nan
2023,12.753469830508472,13.012074354882905,10.723886352648758,nan
2024,12.978058357444914,13.27507148919469,10.952232317917474,nan
2025,nan,13.556083041431405,11.280319380245535,nan

